A fast time-stepping strategy for dynamical systems equipped with a surrogate model

Simulation of complex dynamical systems arising in many applications is computationally challenging due to their size and complexity. Model order reduction, machine learning, and other types of surrogate modeling techniques offer cheaper and simpler ways to describe the dynamics of these systems but are inexact and introduce additional approximation errors. In order to overcome the computational difficulties of the full complex models, on one hand, and the limitations of surrogate models, on the other, this work proposes a new accelerated time-stepping strategy that combines information from both. This approach is based on the multirate infinitesimal general-structure additive Runge-Kutta (MRI-GARK) framework. The inexpensive surrogate model is integrated with a small timestep to guide the solution trajectory, and the full model is treated with a large timestep to occasionally correct for the surrogate model error and ensure convergence. We provide a theoretical error analysis, and several numerical experiments, to show that this approach can be significantly more efficient than using only the full or only the surrogate model for the integration.

==> Data/Advection/order1.dat <==
Steps,Traditional Time,Traditional Error,Surrogate Time,Surrogate Error,MRI-GARK Time,MRI-GARK Error,SPC-MRI-GARK Time,SPC-MRI-GARK Error
10000,43.7964,0.00896153,8.87705,0.00623607,110.701,4.67599e-06,107.732,4.67599e-06
19307,86.1007,0.00431789,17.2112,0.00280188,212.67,2.42707e-06,206.738,2.42707e-06
37276,172.781,0.00217793,34.9026,0.00228372,395.934,1.25862e-06,396.988,1.25862e-06
71969,325.526,0.0011131,65.5172,0.00262229,780.693,6.52323e-07,769.278,6.52323e-07
138950,628.56,0.000572617,123.332,0.00291203,1459.47,3.37988e-07,1459.26,3.37988e-07
268270,1181.37,0.000295549,238.593,0.00308238,2808.98,1.75092e-07,2821.21,1.75092e-07
517947,2271.51,0.000152803,462.897,0.00317489,5449.5,9.06974e-08,5460.29,9.06974e-08
1000000,4384.72,7.90701e-05,891.052,0.00322381,10503.1,4.69789e-08,10516.6,4.69788e-08


==> Data/Advection/order2.dat <==
Steps,Traditional Time,Traditional Error,Surrogate Time,Surrogate Error,MRI-GARK Time,MRI-GARK Error,SPC-MRI-GARK Time,SPC-MRI-GARK Error
8000,165.855,2.65078e-05,35.5906,4.27778e-05,378.279,1.48535e-08,323.921,1.19492e-08
12671,260.442,1.05665e-05,56.1914,3.48279e-05,601.782,4.3067e-09,516.59,5.08154e-09
20068,414.463,4.21254e-06,90.2012,3.32896e-05,944.926,1.38952e-09,817.328,2.11305e-09
31784,656.226,1.67933e-06,143.278,3.29971e-05,1498.29,4.95188e-10,1286.23,8.65326e-10
50340,1034.83,6.69462e-07,225.382,3.29336e-05,2369.57,1.88022e-10,2048.45,3.50888e-10
79729,1650.07,2.66882e-07,356.482,3.29168e-05,3757.98,7.3634e-11,3243.52,1.41396e-10
126277,2611.84,1.06391e-07,563.567,3.29115e-05,5953.13,2.92682e-11,5130.14,5.67511e-11
200000,4126.91,4.24124e-08,895.385,3.29096e-05,9438.54,1.20382e-11,8142.73,2.27209e-11


==> Data/Advection/order3.dat <==
Steps,Traditional Time,Traditional Error,Surrogate Time,Surrogate Error,MRI-GARK Time,MRI-GARK Error,SPC-MRI-GARK Time,SPC-MRI-GARK Error
8000,597.446,6.40783e-08,139.524,4.00808e-06,1466.29,1.75888e-10,1121.99,1.88555e-11
11476,856.495,2.17075e-08,200.9,4.0081e-06,2103.61,5.6064e-11,1607.12,6.73156e-12
16462,1226.32,7.35419e-09,286.72,4.00821e-06,3002.19,1.82357e-11,2305.29,2.37915e-12
23615,1749.01,2.49126e-09,413.014,4.00826e-06,4322.95,6.00064e-12,3312.6,8.31364e-13
33876,2519.02,8.43929e-10,586.272,4.00828e-06,6177.04,1.99176e-12,4733.66,2.87948e-13
48596,3618.15,2.85878e-10,851.908,4.00828e-06,8893.93,6.65195e-13,6828.35,9.90684e-14
69711,5203.3,9.68448e-11,1211.7,4.00829e-06,12753.9,2.23121e-13,9767.46,3.40923e-14
100000,7449.38,3.28077e-11,1749.61,4.00829e-06,18283,7.51965e-14,13983.4,1.23849e-14


==> Data/Brusselator/order1.dat <==
Steps,Traditional 257 Time,Traditional 257 Error,MRI-GARK 129 Time,MRI-GARK 129 F Eval Time,MRI-GARK 129 Sur Eval Time,MRI-GARK 129 Inner ODE Time,MRI-GARK 129 Projection Time,MRI-GARK 129 Other Time,MRI-GARK 129 F Evals,MRI-GARK 129 Sur Evals,MRI-GARK 129 Error,SPC-MRI-GARK 129 Time,SPC-MRI-GARK 129 F Eval Time,SPC-MRI-GARK 129 Sur Eval Time,SPC-MRI-GARK 129 Inner ODE Time,SPC-MRI-GARK 129 Projection Time,SPC-MRI-GARK 129 Other Time,SPC-MRI-GARK 129 F Evals,SPC-MRI-GARK 129 Sur Evals,SPC-MRI-GARK 129 Error,MRI-GARK 65 Time,MRI-GARK 65 F Eval Time,MRI-GARK 65 Sur Eval Time,MRI-GARK 65 Inner ODE Time,MRI-GARK 65 Projection Time,MRI-GARK 65 Other Time,MRI-GARK 65 F Evals,MRI-GARK 65 Sur Evals,MRI-GARK 65 Error,SPC-MRI-GARK 65 Time,SPC-MRI-GARK 65 F Eval Time,SPC-MRI-GARK 65 Sur Eval Time,SPC-MRI-GARK 65 Inner ODE Time,SPC-MRI-GARK 65 Projection Time,SPC-MRI-GARK 65 Other Time,SPC-MRI-GARK 65 F Evals,SPC-MRI-GARK 65 Sur Evals,SPC-MRI-GARK 65 Error,MRI-GARK 33 Time,MRI-GARK 33 F Eval Time,MRI-GARK 33 Sur Eval Time,MRI-GARK 33 Inner ODE Time,MRI-GARK 33 Projection Time,MRI-GARK 33 Other Time,MRI-GARK 33 F Evals,MRI-GARK 33 Sur Evals,MRI-GARK 33 Error,SPC-MRI-GARK 33 Time,SPC-MRI-GARK 33 F Eval Time,SPC-MRI-GARK 33 Sur Eval Time,SPC-MRI-GARK 33 Inner ODE Time,SPC-MRI-GARK 33 Projection Time,SPC-MRI-GARK 33 Other Time,SPC-MRI-GARK 33 F Evals,SPC-MRI-GARK 33 Sur Evals,SPC-MRI-GARK 33 Error
3200,1.82997,8.45706,5.93978,1.58502,1.32568,1.799,1.45797,1.09797,3200,9600,0.0195094,5.94293,1.58493,1.32724,1.80784,1.45486,1.09638,3200,9600,0.0195094,3.59847,1.58436,0.330316,0.425727,0.954612,0.632612,3200,9600,0.0924401,3.59913,1.58512,0.330993,0.426453,0.955114,0.633022,3200,9600,0.0924401,2.92559,1.58402,0.0850825,0.105523,0.712843,0.5225,3200,9600,0.327937,2.92559,1.58413,0.0849805,0.105496,0.713021,0.522473,3200,9600,0.327937
6821,3.90141,3.97579,12.6748,3.37831,2.8283,3.85231,3.10594,2.33844,6821,20463,0.00914953,12.6693,3.37652,2.82787,3.85172,3.10276,2.33734,6821,20463,0.00914953,7.66878,3.37816,0.704367,0.907795,2.03491,1.34851,6821,20463,0.043367,7.66743,3.37719,0.704678,0.908401,2.03452,1.34811,6821,20463,0.043367,6.23657,3.37726,0.181297,0.224566,1.52036,1.11444,6821,20463,0.153871,6.23614,3.37693,0.181069,0.224796,1.52034,1.11391,6821,20463,0.153871
14541,8.3186,1.86676,27.0173,7.20069,6.02827,8.21077,6.62035,4.98488,14541,43623,0.00429184,27.0106,7.20079,6.0288,8.21175,6.61465,4.98375,14541,43623,0.00429184,16.3591,7.20611,1.50223,1.93583,4.34148,2.87617,14541,43623,0.0203435,16.3506,7.20105,1.50194,1.93596,4.33876,2.87379,14541,43623,0.0203435,13.2954,7.19881,0.386512,0.478921,3.24101,2.37571,14541,43623,0.0721848,13.3046,7.19846,0.386072,0.479188,3.24035,2.37462,14541,43623,0.0721848
30996,17.7344,0.876129,57.6005,15.3518,12.8539,17.5068,14.1154,10.6275,30996,92988,0.00201345,57.5812,15.3463,12.8525,17.5069,14.1004,10.6236,30996,92988,0.00201345,34.8509,15.3499,3.20077,4.12452,9.24819,6.12712,30996,92988,0.00954384,34.849,15.35,3.2012,4.12588,9.24759,6.1251,30996,92988,0.00954384,28.3386,15.3462,0.824414,1.02228,6.90715,5.06287,30996,92988,0.0338651,28.3406,15.3495,0.823505,1.02205,6.90917,5.06089,30996,92988,0.0338651
66073,37.8142,0.411092,122.797,32.7262,27.4031,37.323,30.0933,22.6581,66073,198219,0.000944562,122.735,32.7123,27.3943,37.3153,30.057,22.6464,66073,198219,0.000944562,74.302,32.7285,6.82383,8.79274,19.7175,13.0633,66073,198219,0.00447723,74.2839,32.7192,6.82416,8.79411,19.7126,13.0574,66073,198219,0.00447723,60.4139,32.7159,1.75668,2.17709,14.726,10.7941,66073,198219,0.015887,60.4089,32.7145,1.75482,2.17907,14.7256,10.7871,66073,198219,0.015887
140845,80.5866,0.192869,261.852,69.8217,58.4576,79.6172,64.1959,48.3314,140845,422535,0.000443116,261.637,69.7341,58.3989,79.5491,64.0736,48.2719,140845,422535,0.000443116,158.35,69.7461,14.5432,18.7421,42.0211,27.843,140845,422535,0.00210036,158.947,70.0007,14.5719,18.8092,42.1883,27.9446,140845,422535,0.00210036,129.105,69.9538,3.75003,4.66446,31.5146,22.9928,140845,422535,0.00745296,129.162,69.9573,3.74721,4.67099,31.5153,22.9808,140845,422535,0.00745296
300235,172.431,0.0904821,559.937,149.27,125.052,170.145,137.321,103.145,300235,900705,0.000207874,559.524,149.193,124.988,170.067,137.166,103.052,300235,900705,0.000207874,338.741,149.143,31.064,40.1063,89.8939,59.5775,300235,900705,0.000985317,338.779,149.177,31.0581,40.1035,89.9111,59.562,300235,900705,0.000985317,275.228,149.134,7.99863,9.95281,67.1804,49.0191,300235,900705,0.00349632,275.318,149.147,7.98926,9.96309,67.17,48.9871,300235,900705,0.00349632
640000,367.541,0.0424476,1193.76,318.123,266.518,362.641,292.639,219.845,640000,1920000,9.75173e-05,1192.21,318.103,266.459,362.423,292.375,219.476,640000,1920000,9.75173e-05,721.905,317.915,66.1848,85.4193,191.621,126.755,640000,1920000,0.00046223,721.655,317.97,66.1897,85.4204,191.658,126.746,640000,1920000,0.00046223,586.795,318.026,17.0479,21.2085,143.332,104.351,640000,1920000,0.00164019,586.791,318.229,17.0439,21.243,143.398,104.344,640000,1920000,0.00164019


==> Data/Brusselator/order2.dat <==
Steps,Traditional 257 Time,Traditional 257 Error,MRI-GARK 129 Time,MRI-GARK 129 F Eval Time,MRI-GARK 129 Sur Eval Time,MRI-GARK 129 Inner ODE Time,MRI-GARK 129 Projection Time,MRI-GARK 129 Other Time,MRI-GARK 129 F Evals,MRI-GARK 129 Sur Evals,MRI-GARK 129 Error,SPC-MRI-GARK 129 Time,SPC-MRI-GARK 129 F Eval Time,SPC-MRI-GARK 129 Sur Eval Time,SPC-MRI-GARK 129 Inner ODE Time,SPC-MRI-GARK 129 Projection Time,SPC-MRI-GARK 129 Other Time,SPC-MRI-GARK 129 F Evals,SPC-MRI-GARK 129 Sur Evals,SPC-MRI-GARK 129 Error,MRI-GARK 65 Time,MRI-GARK 65 F Eval Time,MRI-GARK 65 Sur Eval Time,MRI-GARK 65 Inner ODE Time,MRI-GARK 65 Projection Time,MRI-GARK 65 Other Time,MRI-GARK 65 F Evals,MRI-GARK 65 Sur Evals,MRI-GARK 65 Error,SPC-MRI-GARK 65 Time,SPC-MRI-GARK 65 F Eval Time,SPC-MRI-GARK 65 Sur Eval Time,SPC-MRI-GARK 65 Inner ODE Time,SPC-MRI-GARK 65 Projection Time,SPC-MRI-GARK 65 Other Time,SPC-MRI-GARK 65 F Evals,SPC-MRI-GARK 65 Sur Evals,SPC-MRI-GARK 65 Error,MRI-GARK 33 Time,MRI-GARK 33 F Eval Time,MRI-GARK 33 Sur Eval Time,MRI-GARK 33 Inner ODE Time,MRI-GARK 33 Projection Time,MRI-GARK 33 Other Time,MRI-GARK 33 F Evals,MRI-GARK 33 Sur Evals,MRI-GARK 33 Error,SPC-MRI-GARK 33 Time,SPC-MRI-GARK 33 F Eval Time,SPC-MRI-GARK 33 Sur Eval Time,SPC-MRI-GARK 33 Inner ODE Time,SPC-MRI-GARK 33 Projection Time,SPC-MRI-GARK 33 Other Time,SPC-MRI-GARK 33 F Evals,SPC-MRI-GARK 33 Sur Evals,SPC-MRI-GARK 33 Error
3200,4.09136,0.0254741,12.4581,3.17885,2.80441,3.83006,2.92699,2.5236,6400,19200,0.000254096,9.95449,3.21013,2.41898,2.83122,1.59557,2.28065,6400,16000,0.000135739,7.60657,3.21351,0.69397,0.901028,1.93884,1.54969,6400,19200,0.000738021,6.22799,3.19578,0.587249,0.645822,1.00704,1.3505,6400,16000,0.00054628,6.15191,3.17777,0.175672,0.220291,1.43459,1.3007,6400,19200,0.0022673,5.19412,3.1812,0.149031,0.157141,0.735323,1.12502,6400,16000,0.00181601
6178,7.89438,0.00685534,24.0517,6.13857,5.41199,7.3899,5.65031,4.86983,12356,37068,4.62891e-05,18.9654,6.12821,4.62004,5.40858,3.04762,4.35928,12356,30890,3.27764e-05,14.5442,6.14294,1.32667,1.72354,3.70662,2.96477,12356,37068,0.000172488,11.9316,6.13891,1.12855,1.24164,1.9349,2.59626,12356,30890,0.000141916,11.8968,6.19009,0.342416,0.428999,2.7933,2.52933,12356,37068,0.000573482,10.0802,6.14351,0.287614,0.303137,1.41869,2.17134,12356,30890,0.000476499
11928,15.2709,0.00184193,46.4606,11.8604,10.4608,14.2841,10.9264,9.41139,23856,71568,1.09309e-05,36.631,11.8593,8.94048,10.4646,5.8993,8.4343,23856,59640,8.57969e-06,28.0099,11.8334,2.55507,3.31981,7.14072,5.71278,23856,71568,4.4048e-05,22.9903,11.8424,2.17761,2.39488,3.73272,5.00854,23856,59640,3.77029e-05,22.9339,11.8717,0.656098,0.822508,5.35874,4.8552,23856,71568,0.00015066,19.353,11.8299,0.553861,0.58354,2.73325,4.18415,23856,59640,0.000126892
23030,29.4563,0.000494509,89.6378,22.8738,20.1684,27.541,21.0591,18.1491,46060,138180,2.77389e-06,70.7243,22.8951,17.2591,20.202,11.3852,16.2819,46060,115150,2.28011e-06,54.2072,22.9059,4.94773,6.42942,13.8252,11.0594,46060,138180,1.15553e-05,44.4272,22.8958,4.20914,4.63055,7.2148,9.67987,46060,115150,1.0072e-05,44.1938,22.903,1.26622,1.58766,10.3384,9.37415,46060,138180,4.00347e-05,37.3447,22.8571,1.07031,1.12858,5.28169,8.08576,46060,115150,3.39286e-05
44464,57.3206,0.000132718,173.245,44.1717,38.9495,53.1866,40.6714,35.0517,88928,266784,7.2463e-07,136.599,44.1854,33.3089,38.9877,21.9762,31.4291,88928,222320,6.0911e-07,104.61,44.2155,9.54971,12.4067,26.6895,21.3419,88928,266784,3.06636e-06,85.7279,44.1919,8.12527,8.93721,13.9275,18.683,88928,222320,2.69665e-06,85.3548,44.2105,2.44407,3.06388,19.958,18.0863,88928,266784,1.06907e-05,72.2807,44.1836,2.06839,2.18061,10.2068,15.6211,88928,222320,9.08765e-06
85846,109.828,3.56123e-05,334.636,85.4543,75.347,102.879,78.6731,67.7935,171692,515076,1.91841e-07,264.088,85.3759,64.3665,75.3492,42.4599,60.7257,171692,429230,1.63077e-07,202.021,85.3874,18.4385,23.9566,51.5347,41.2104,171692,515076,8.1813e-07,165.616,85.3299,15.6881,17.2567,26.8973,36.0764,171692,429230,7.22726e-07,164.685,85.2927,4.71633,5.91174,38.5055,34.8972,171692,515076,2.86139e-06,139.608,85.3837,3.99722,4.21316,19.7283,30.1846,171692,429230,2.43605e-06
165743,212.19,9.55474e-06,645.848,164.852,145.358,198.479,151.786,130.797,331486,994458,5.11144e-08,509.349,164.815,124.239,145.419,81.9604,117.212,331486,828715,4.3677e-08,390.011,164.738,35.5796,46.2206,99.4225,79.525,331486,994458,2.18859e-07,319.667,164.799,30.3056,33.3426,51.9436,69.6861,331486,828715,1.93767e-07,317.948,164.766,9.10734,11.4187,74.383,67.4059,331486,994458,7.66705e-07,269.228,164.781,7.71426,8.13354,38.0751,58.258,331486,828715,6.53248e-07
320000,409.954,2.56339e-06,1246.44,318.053,280.451,382.944,292.85,252.366,640000,1920000,1.3665e-08,983.433,318.148,239.822,280.702,158.209,226.266,640000,1600000,1.17061e-08,752.971,318.104,68.6964,89.2554,191.976,153.543,640000,1920000,5.8626e-08,617.586,318.344,58.5253,64.3744,100.334,134.579,640000,1600000,5.19661e-08,613.898,318.237,17.5952,22.0551,143.664,130.187,640000,1920000,2.0556e-07,519.946,318.085,14.8931,15.7029,73.4963,112.486,640000,1600000,1.75194e-07


==> Data/Brusselator/order3.dat <==
Steps,Traditional 257 Time,Traditional 257 Error,MRI-GARK 129 Time,MRI-GARK 129 F Eval Time,MRI-GARK 129 Sur Eval Time,MRI-GARK 129 Inner ODE Time,MRI-GARK 129 Projection Time,MRI-GARK 129 Other Time,MRI-GARK 129 F Evals,MRI-GARK 129 Sur Evals,MRI-GARK 129 Error,SPC-MRI-GARK 129 Time,SPC-MRI-GARK 129 F Eval Time,SPC-MRI-GARK 129 Sur Eval Time,SPC-MRI-GARK 129 Inner ODE Time,SPC-MRI-GARK 129 Projection Time,SPC-MRI-GARK 129 Other Time,SPC-MRI-GARK 129 F Evals,SPC-MRI-GARK 129 Sur Evals,SPC-MRI-GARK 129 Error,MRI-GARK 65 Time,MRI-GARK 65 F Eval Time,MRI-GARK 65 Sur Eval Time,MRI-GARK 65 Inner ODE Time,MRI-GARK 65 Projection Time,MRI-GARK 65 Other Time,MRI-GARK 65 F Evals,MRI-GARK 65 Sur Evals,MRI-GARK 65 Error,SPC-MRI-GARK 65 Time,SPC-MRI-GARK 65 F Eval Time,SPC-MRI-GARK 65 Sur Eval Time,SPC-MRI-GARK 65 Inner ODE Time,SPC-MRI-GARK 65 Projection Time,SPC-MRI-GARK 65 Other Time,SPC-MRI-GARK 65 F Evals,SPC-MRI-GARK 65 Sur Evals,SPC-MRI-GARK 65 Error,MRI-GARK 33 Time,MRI-GARK 33 F Eval Time,MRI-GARK 33 Sur Eval Time,MRI-GARK 33 Inner ODE Time,MRI-GARK 33 Projection Time,MRI-GARK 33 Other Time,MRI-GARK 33 F Evals,MRI-GARK 33 Sur Evals,MRI-GARK 33 Error,SPC-MRI-GARK 33 Time,SPC-MRI-GARK 33 F Eval Time,SPC-MRI-GARK 33 Sur Eval Time,SPC-MRI-GARK 33 Inner ODE Time,SPC-MRI-GARK 33 Projection Time,SPC-MRI-GARK 33 Other Time,SPC-MRI-GARK 33 F Evals,SPC-MRI-GARK 33 Sur Evals,SPC-MRI-GARK 33 Error
3200,6.38612,7.35048e-05,21.7808,4.77643,5.92305,8.34518,4.3811,4.28446,9600,38400,3.44352e-05,15.1731,4.78365,4.13833,4.93732,1.69024,3.76018,9600,25600,1.02421e-05,12.3736,4.83675,1.46246,1.94463,2.91031,2.73723,9600,38400,4.7972e-05,9.30281,4.79693,1.00176,1.11728,1.04407,2.31703,9600,25600,1.95961e-05,9.71351,4.77906,0.366761,0.47344,2.151,2.32418,9600,38400,4.81431e-05,7.74786,4.76551,0.25178,0.268564,0.748301,1.95951,9600,25600,4.38644e-05
4909,9.81374,2.03734e-05,33.405,7.32109,9.07888,12.7908,6.71271,6.56866,14727,58908,8.58055e-06,23.2392,7.32704,6.33932,7.56227,2.5883,5.75868,14727,39272,2.56406e-06,18.9671,7.38026,2.23055,2.96645,4.44202,4.17905,14727,58908,1.20806e-05,14.1532,7.32382,1.52953,1.70644,1.59298,3.53886,14727,39272,4.97631e-06,14.9361,7.35143,0.564423,0.728474,3.31025,3.57326,14727,58908,1.22211e-05,11.8854,7.32123,0.387204,0.412748,1.14903,3.01062,14727,39272,1.12684e-05
7531,15.0456,5.6451e-06,51.2796,11.2416,13.9393,19.6376,10.309,10.0841,22593,90372,2.14365e-06,35.6909,11.2674,9.74564,11.6257,3.98101,8.85383,22593,60248,6.41832e-07,28.9124,11.2482,3.40028,4.52307,6.7699,6.37298,22593,90372,3.09003e-06,21.726,11.237,2.3461,2.61759,2.44452,5.42974,22593,60248,1.27837e-06,22.8713,11.2445,0.863584,1.11478,5.0615,5.46907,22593,90372,3.15068e-06,18.2942,11.2535,0.595264,0.634546,1.76704,4.62591,22593,60248,2.93092e-06
11554,23.0501,1.56372e-06,78.7454,17.2767,21.4177,30.1726,15.8424,15.4921,34662,138648,5.49441e-07,54.7501,17.2752,14.9454,17.8284,6.10318,13.5759,34662,92432,1.64695e-07,44.2662,17.2234,5.205,6.92335,10.3628,9.75814,34662,138648,8.08773e-07,33.2864,17.219,3.59535,4.01045,3.74538,8.32201,34662,92432,3.3546e-07,35.1251,17.2669,1.32584,1.71128,7.77419,8.3959,34662,138648,8.29872e-07,28.009,17.2509,0.912752,0.972872,2.70785,7.09169,34662,92432,7.76752e-07
17725,35.5267,4.33191e-07,120.723,26.4779,32.8294,46.2602,24.2802,23.7511,53175,212700,1.44244e-07,83.9425,26.4683,22.9005,27.329,9.3508,20.8043,53175,141800,4.3269e-08,67.9865,26.4563,7.99628,10.6377,15.9199,14.9874,53175,212700,2.15666e-07,51.1745,26.468,5.52547,6.16566,5.756,12.7887,53175,141800,8.95951e-08,53.8115,26.409,2.02876,2.61786,11.8895,12.8457,53175,212700,2.22315e-07,42.9186,26.4265,1.39713,1.48941,4.14846,10.8677,53175,141800,2.08946e-07
27193,54.3986,1.19984e-07,185.46,40.6159,50.3645,70.9635,37.2466,36.4315,81579,326316,3.85361e-08,128.853,40.6478,35.1597,41.9448,14.3583,31.9404,81579,217544,1.15651e-08,104.413,40.5763,12.2666,16.3145,24.4187,22.9898,81579,326316,5.82481e-08,78.5026,40.6349,8.4847,9.46447,8.84196,19.6323,81579,217544,2.42233e-08,82.643,40.584,3.11706,4.02271,18.274,19.7377,81579,326316,6.02364e-08,65.9031,40.5684,2.14551,2.28692,6.37154,16.6821,81579,217544,5.67749e-08
41718,83.4244,3.32314e-08,284.034,62.2869,77.233,108.814,57.1144,55.8633,125154,500616,1.04214e-08,197.61,62.292,53.8893,64.2952,22.0109,48.9579,125154,333744,3.12773e-09,160.042,62.2485,18.8197,25.0313,37.4628,35.2677,125154,500616,1.58689e-08,120.566,62.3991,13.0298,14.5394,13.5763,30.1511,125154,333744,6.60351e-09,126.711,62.2318,4.77973,6.16993,28.019,30.2759,125154,500616,1.64471e-08,101.123,62.2351,3.29106,3.50816,9.77193,25.5899,125154,333744,1.55374e-08
64000,127.803,9.20447e-09,436.129,95.6143,118.555,167.029,87.682,85.7522,192000,768000,2.84156e-09,303.54,95.7868,82.8565,98.8506,33.8396,75.2663,192000,512000,8.52858e-10,245.953,95.4282,28.8497,38.3817,57.428,54.0852,192000,768000,4.34808e-09,184.66,95.4954,19.9457,22.2576,20.7763,46.1584,192000,512000,1.81303e-09,194.459,95.5368,7.33695,9.46897,43.0097,46.4584,192000,768000,4.51032e-09,155.173,95.4912,5.05097,5.38372,14.9923,39.2647,192000,512000,4.27127e-09


==> Data/L96ML/exp_mlrom_gark_Euler.dat <==
Steps,reference,romreference,romr
10000,0.550609412110298,NaN,0.000353060336335036
19307,0.371340558227932,NaN,0.000181339946815288
37276,0.216919255902955,NaN,9.3516465476915e-05
71969,0.113585876138896,NaN,4.83271502395212e-05
138950,0.057885285689642,NaN,2.50017122885946e-05
268270,0.0295579124052592,NaN,1.29417379252571e-05
517947,0.0151748961915304,NaN,6.70106572673947e-06
1000000,0.0078210181511485,NaN,3.47025436439964e-06


==> Data/L96ML/exp_mlrom_gark_Ralston2.dat <==
Steps,reference,romreference,romr
500,0.26938266929634,NaN,0.000529603389242453
767,0.115740114356881,NaN,0.000218710526258032
1177,0.0471048332972448,NaN,9.11025352927068e-05
1805,0.019415597449352,NaN,3.82423623162801e-05
2770,0.00808722591908162,NaN,1.61002241053444e-05
4249,0.00339694525738981,NaN,6.80418833118068e-06
6518,0.00143307693201927,NaN,2.88082564842852e-06
10000,0.00060604479365285,NaN,1.22093353810605e-06


==> Data/L96ML/exp_mlrom_gark_Ralston3.dat <==
Steps,reference,romreference,romr
500,0.0128515976637439,NaN,1.08609429637111e-05
767,0.00363241771982967,NaN,3.06152959879646e-06
1177,0.00101571642294184,NaN,8.58738758099737e-07
1805,0.000283314887227131,NaN,2.40392327174227e-07
2770,7.86774615570152e-05,NaN,6.69512920438722e-08
4249,2.18488141696853e-05,NaN,1.86317453224096e-08
6518,6.0615451347906e-06,NaN,5.17666066429868e-09
10000,1.68011245968927e-06,NaN,1.43873352597491e-09


==> Data/L96ML/exp_mlrom_spc_Euler.dat <==
Steps,reference,romreference,romr
10000,0.550609412110298,NaN,0.000353060336335036
19307,0.371340558227932,NaN,0.000181339946815288
37276,0.216919255902955,NaN,9.3516465476915e-05
71969,0.113585876138896,NaN,4.83271502395212e-05
138950,0.057885285689642,NaN,2.50017122885946e-05
268270,0.0295579124052592,NaN,1.29417379252571e-05
517947,0.0151748961915304,NaN,6.70106572673947e-06
1000000,0.0078210181511485,NaN,3.47025436439964e-06


==> Data/L96ML/exp_mlrom_spc_Ralston2.dat <==
Steps,reference,romreference,romr
500,0.269382669296156,NaN,0.106115293213866
767,0.115740114355556,NaN,0.0408705081184224
1177,0.0471048332964938,NaN,0.0166557517671442
1805,0.0194155974504414,NaN,0.00696822972617226
2770,0.00808722592128813,NaN,0.00294119787912956
4249,0.00339694526702934,NaN,0.00124762102212953
6518,0.00143307694155209,NaN,0.00052997607204106
10000,0.000606044800655661,NaN,0.000225180553614904


==> Data/L96ML/exp_mlrom_spc_Ralston3.dat <==
Steps,reference,romreference,romr
500,0.0128515976648948,NaN,0.000465381861035685
767,0.00363241771966952,NaN,0.000169983070505863
1177,0.001015716423041,NaN,5.62759422807134e-05
1805,0.000283314890586036,NaN,1.74004338222309e-05
2770,7.8677463615784e-05,NaN,5.15069660286623e-06
4249,2.18488107757797e-05,NaN,1.48886804244184e-06
6518,6.06154591675108e-06,NaN,4.23736001402485e-07
10000,1.68011237375143e-06,NaN,1.1939035027365e-07


==> Data/L96ML_Adaptive/exp_mlrom_Ralston2.dat <==
Step,H,Accepted
1,0.01,1
2,0.020073975502261,1
3,0.0214937762392582,1
4,0.0203766285059366,1
5,0.0218814788796207,1
6,0.0225852142485801,1
7,0.0249488646869695,1
8,0.0238642795164039,1
9,0.0274706346638389,0
10,0.0238350994673745,1
11,0.023731359081519,1
12,0.0237718559632181,1
13,0.0230072209503202,1
14,0.0216986042332657,1
15,0.0274181897857014,0
16,0.0217840422061965,1
17,0.0208846097729543,1
18,0.0214845186903393,1
19,0.0216100736158788,0
20,0.0189588626093599,1
21,0.0188721957804543,1
22,0.0258650417116715,0
23,0.0178306550531341,1
24,0.0170484597120908,1
25,0.0226846727210755,1
26,0.0228730277751722,0
27,0.0191763043497052,1
28,0.019454528845675,1
29,0.0200294146868509,1
30,0.0186016857680648,1
31,0.018921183623377,1
32,0.0180318718206271,1
33,0.0204056157636588,0
34,0.0179471510799792,1
35,0.0176562133071044,1
36,0.0260711913179047,0
37,0.0198737129050618,1
38,0.0190014592248862,1
39,0.0285769667838738,0
40,0.02302292238018,1
41,0.0222879592063598,1
42,0.024418643758015,1
43,0.0244374750180217,1
44,0.0230019917451255,1
45,0.0224169455032993,1
46,0.022444570177202,0
47,0.0197945495988568,1
48,0.0195570388368169,1
49,0.0233572891278907,1
50,0.0226616959094617,1
51,0.0251603655484321,1
52,0.0268183756320485,0
53,0.023225335934425,1
54,0.0228052576274113,0
55,0.0201868717030176,1
56,0.0203362258923431,1
57,0.0233209178157867,1
58,0.0221090684263211,1
59,0.0244088996208727,1
60,0.0245811637196755,1
61,0.0299499656335155,0
62,0.0255340849562964,1
63,0.024730641057433,1
64,0.0251992872444453,1
65,0.0308730526122666,0
66,0.023765708806291,1
67,0.0241866627980537,1
68,0.0273908529334314,0
69,0.0219746188251094,1
70,0.0220005299448203,1
71,0.0272921545824385,0
72,0.0222335634390134,1
73,0.0219230384369292,1
74,0.0266377083357842,1
75,0.0264800877927161,0
76,0.0225218771073526,1
77,0.0220685822407469,1
78,0.0255196926771148,1
79,0.025012131536551,1
80,0.0233014222704183,1
81,0.0210394706407211,1
82,0.0198864329573402,1
83,0.0217085165968216,0
84,0.0181378277333068,1
85,0.017684402315704,1
86,0.0197322756702084,1
87,0.0182551943453794,1
88,0.0175459832242969,1
89,0.0193827167408088,0
90,0.016656003171439,1
91,0.0163059788717082,1
92,0.0184854508392625,1
93,0.01870682207914,0
94,0.0165225452683926,1
95,0.0164409365527133,1
96,0.0212016685627677,0
97,0.0180421399399634,1
98,0.0174885861146875,1
99,0.0211543956425562,0
100,0.0170254674289214,1
101,0.0167799758594404,1
102,0.0196879481955161,1
103,0.0181890297269356,1
104,0.0176530042112984,1
105,0.0183345859098035,1
106,0.0227115098314831,1
107,0.0222693038228065,1
108,0.0215944811348919,1
109,0.021011243691336,1
110,0.0223771342228555,1
111,0.0256185441253262,1
112,0.0238471142478925,1
113,0.0231134810689241,1
114,0.0231074307518438,1
115,0.0263439843423164,1
116,0.0261243166935918,1
117,0.0242564913899751,1
118,0.0222018101163225,1
119,0.0285375508250034,1
120,0.0261563907138591,1
121,0.0241076889137716,1
122,0.0264540105859265,1
123,0.0249096733916267,1
124,0.0235973811776971,1
125,0.0230623879436135,1
126,0.0243769759957694,1
127,0.0234839876482269,1
128,0.0223662330051215,1
129,0.0240777403280153,1
130,0.0231646880494631,1
131,0.0268714639600766,1
132,0.0260057706827391,1
133,0.0256343940401027,0
134,0.0215023185735876,1
135,0.0211671763478463,1
136,0.0216153288995641,1
137,0.021094751867362,1
138,0.0217294404630659,1
139,0.0215484359688623,1
140,0.0206177074510562,1
141,0.0216230592819522,1
142,0.0196599800155251,1
143,0.0192310110748311,1
144,0.0241898721168048,1
145,0.0228102666978727,1
146,0.0230578166285107,1
147,0.021215561135669,1
148,0.0242072114883497,1
149,0.0231423374248514,0
150,0.0201850087191386,1
151,0.0196449469886331,1
152,0.0240983480004604,1
153,0.0264202535936065,0
154,0.0219056938220267,1
155,0.021393785339313,1
156,0.0217527470297375,1
157,0.0204615654529641,1
158,0.0195409077732235,1
159,0.0192827968982463,1
160,0.0204414862787892,1
161,0.0205965413472318,1
162,0.0206899647213246,1
163,0.0253226878231371,1
164,0.0251914341454894,0
165,0.0206672597263314,1
166,0.0207879736888409,1
167,0.0253804032461868,0
168,0.0219606182828838,1
169,0.0218162515244331,1
170,0.0208657078391891,1
171,0.0292179793864459,0
172,0.0203542065122824,1
173,0.0203481490989922,1
174,0.0207128503844639,1
175,0.0240936558792035,1
176,0.0250543615058212,1
177,0.0251341297827339,1
178,0.0242224352684693,1
179,0.0222922866714001,1
180,0.0213661989491101,1
181,0.0205071499548643,1
182,0.0220509935038846,0
183,0.0189996254727661,1
184,0.0190577699919416,1
185,0.0198294635824804,1
186,0.0225191260530019,1
187,0.0229822721834395,1
188,0.0218675724744187,0
189,0.0190320536447129,1
190,0.0191902602614935,1
191,0.0182019279907333,1
192,0.0194500952241442,1
193,0.0204975892772156,1
194,0.0204236531049845,1
195,0.0186529139000205,1
196,0.0197328935989158,1
197,0.0178029376944413,1
198,0.0201439176487265,1
199,0.01911339576688,1
200,0.0179030625671995,1
201,0.0170977708414523,1
202,0.0226672855419556,1
203,0.0237112677810388,1
204,0.0229100002368967,1
205,0.0252051242670272,1
206,0.0230608757104161,1
207,0.0233675107000665,0
208,0.0161169063030631,1
209,0.015730986570788,1
210,0.0198926044415028,1
211,0.0190799782383255,1
212,0.0201316030210683,1
213,0.0201891620271634,1
214,0.0210133048259365,0
215,0.0168140589178732,1
216,0.0175074963272476,1
217,0.0173004607655192,0
218,0.0144406391125553,1
219,0.0144539917500949,1
220,0.0132675507945959,1
221,0.00737325038928915,1


==> Data/L96ML_Adaptive/exp_mlrom_Ralston3.dat <==
Step,H,Accepted
1,0.01,1
2,0.0392364461944609,1
3,0.0405369159270624,1
4,0.0419500934159075,1
5,0.0415091560972452,1
6,0.0439120070444627,1
7,0.0423018491364098,1
8,0.040599120213571,1
9,0.0450910011668924,1
10,0.0435258518535084,1
11,0.0398320835035832,1
12,0.0363903962476979,1
13,0.0342767260079661,1
14,0.0363192118716697,1
15,0.0351784097409007,1
16,0.0343976703443034,1
17,0.0396343157578676,1
18,0.0446928495180492,1
19,0.046704584346888,0
20,0.0416211536689094,1
21,0.0404478944435914,1
22,0.0416622807306887,1
23,0.0399802210648133,1
24,0.0416132514663279,1
25,0.040325998061893,1
26,0.0427209891749768,1
27,0.042243905809877,1
28,0.0485964107332914,1
29,0.0512925927212468,1
30,0.047526004264063,1
31,0.0447005864840452,1
32,0.0433063221450278,1
33,0.0400020545953986,1
34,0.0455163060487064,1
35,0.048800672607501,0
36,0.0410874991774464,1
37,0.0403856533433934,1
38,0.0364705004010595,1
39,0.0392829106752737,0
40,0.0333127825929147,1
41,0.0334386933769385,1
42,0.0333223388772031,1
43,0.0311552871304345,1
44,0.0317153503196512,1
45,0.0325791067285368,1
46,0.0339528554515586,1
47,0.0338825949076403,1
48,0.0359079327473026,1
49,0.035289433006553,1
50,0.0377208049219171,1
51,0.0426121600367657,0
52,0.0374391508363802,1
53,0.0358276434418663,1
54,0.0399891947423522,1
55,0.0468973282680938,1
56,0.0472423430281083,1
57,0.0445427827482378,1
58,0.0483103707044168,1
59,0.0491972988225606,0
60,0.0412075070840927,1
61,0.0421506298146971,1
62,0.0403150520019627,1
63,0.0407501930844119,1
64,0.0445058769524223,1
65,0.0439447167422502,1
66,0.0444055960052113,1
67,0.0444691872905572,1
68,0.042308000775164,1
69,0.0452400072494913,1
70,0.0433577961164403,1
71,0.0432911618185986,1
72,0.0465972762669519,1
73,0.0451717987157462,1
74,0.042673120253392,1
75,0.0431672649249409,1
76,0.0450205652228928,1
77,0.0412936854453762,0
78,0.0335738041043226,1
79,0.0320649684255025,1
80,0.0363939638530929,1
81,0.0385232042316178,1
82,0.04202111512828,1
83,0.0407409670765014,1
84,0.0412247436341802,1
85,0.0441525120179988,1
86,0.0436416776816354,1
87,0.0457004008380337,1
88,0.0457876894886692,0
89,0.0397555671533766,1
90,0.038970208641265,1
91,0.0385955232229107,1
92,0.0387451598080364,1
93,0.0430886922208947,0
94,0.0383591965127119,1
95,0.038405303098561,1
96,0.0368504827175029,1
97,0.037836838039582,1
98,0.0376714214247721,1
99,0.0375182701589141,1
100,0.0388899435274589,1
101,0.0426484308267518,1
102,0.0431377135323987,1
103,0.0465121110052189,1
104,0.0423208756864663,1
105,0.049559680670761,1
106,0.0458598143382653,0
107,0.0381092136755225,1
108,0.0385082121625961,1
109,0.00958301861838606,1


==> Data/L96ML_Adaptive/exp_mlrom_gark_Ralston2.dat <==
Step,H,Accepted
1,0.01,1
2,0.020073975502261,1
3,0.0214937762392582,1
4,0.0203766285059366,1
5,0.0218814788796207,1
6,0.0225852142485801,1
7,0.0249488646869695,1
8,0.0238642795164039,1
9,0.0274706346638389,0
10,0.0238350994673745,1
11,0.023731359081519,1
12,0.0237718559632181,1
13,0.0230072209503202,1
14,0.0216986042332657,1
15,0.0274181897857014,0
16,0.0217840422061965,1
17,0.0208846097729543,1
18,0.0214845186903393,1
19,0.0216100736158788,0
20,0.0189588626093599,1
21,0.0188721957804543,1
22,0.0258650417116715,0
23,0.0178306550531341,1
24,0.0170484597120908,1
25,0.0226846727210755,1
26,0.0228730277751722,0
27,0.0191763043497052,1
28,0.019454528845675,1
29,0.0200294146868509,1
30,0.0186016857680648,1
31,0.018921183623377,1
32,0.0180318718206271,1
33,0.0204056157636588,0
34,0.0179471510799792,1
35,0.0176562133071044,1
36,0.0260711913179047,0
37,0.0198737129050618,1
38,0.0190014592248862,1
39,0.0285769667838738,0
40,0.02302292238018,1
41,0.0222879592063598,1
42,0.024418643758015,1
43,0.0244374750180217,1
44,0.0230019917451255,1
45,0.0224169455032993,1
46,0.022444570177202,0
47,0.0197945495988568,1
48,0.0195570388368169,1
49,0.0233572891278907,1
50,0.0226616959094617,1
51,0.0251603655484321,1
52,0.0268183756320485,0
53,0.023225335934425,1
54,0.0228052576274113,0
55,0.0201868717030176,1
56,0.0203362258923431,1
57,0.0233209178157867,1
58,0.0221090684263211,1
59,0.0244088996208727,1
60,0.0245811637196755,1
61,0.0299499656335155,0
62,0.0255340849562964,1
63,0.024730641057433,1
64,0.0251992872444453,1
65,0.0308730526122666,0
66,0.023765708806291,1
67,0.0241866627980537,1
68,0.0273908529334314,0
69,0.0219746188251094,1
70,0.0220005299448203,1
71,0.0272921545824385,0
72,0.0222335634390134,1
73,0.0219230384369292,1
74,0.0266377083357842,1
75,0.0264800877927161,0
76,0.0225218771073526,1
77,0.0220685822407469,1
78,0.0255196926771148,1
79,0.025012131536551,1
80,0.0233014222704183,1
81,0.0210394706407211,1
82,0.0198864329573402,1
83,0.0217085165968216,0
84,0.0181378277333068,1
85,0.017684402315704,1
86,0.0197322756702084,1
87,0.0182551943453794,1
88,0.0175459832242969,1
89,0.0193827167408088,0
90,0.016656003171439,1
91,0.0163059788717082,1
92,0.0184854508392625,1
93,0.01870682207914,0
94,0.0165225452683926,1
95,0.0164409365527133,1
96,0.0212016685627677,0
97,0.0180421399399634,1
98,0.0174885861146875,1
99,0.0211543956425562,0
100,0.0170254674289214,1
101,0.0167799758594404,1
102,0.0196879481955161,1
103,0.0181890297269356,1
104,0.0176530042112984,1
105,0.0183345859098035,1
106,0.0227115098314831,1
107,0.0222693038228065,1
108,0.0215944811348919,1
109,0.021011243691336,1
110,0.0223771342228555,1
111,0.0256185441253262,1
112,0.0238471142478925,1
113,0.0231134810689241,1
114,0.0231074307518438,1
115,0.0263439843423164,1
116,0.0261243166935918,1
117,0.0242564913899751,1
118,0.0222018101163225,1
119,0.0285375508250034,1
120,0.0261563907138591,1
121,0.0241076889137716,1
122,0.0264540105859265,1
123,0.0249096733916267,1
124,0.0235973811776971,1
125,0.0230623879436135,1
126,0.0243769759957694,1
127,0.0234839876482269,1
128,0.0223662330051215,1
129,0.0240777403280153,1
130,0.0231646880494631,1
131,0.0268714639600766,1
132,0.0260057706827391,1
133,0.0256343940401027,0
134,0.0215023185735876,1
135,0.0211671763478463,1
136,0.0216153288995641,1
137,0.021094751867362,1
138,0.0217294404630659,1
139,0.0215484359688623,1
140,0.0206177074510562,1
141,0.0216230592819522,1
142,0.0196599800155251,1
143,0.0192310110748311,1
144,0.0241898721168048,1
145,0.0228102666978727,1
146,0.0230578166285107,1
147,0.021215561135669,1
148,0.0242072114883497,1
149,0.0231423374248514,0
150,0.0201850087191386,1
151,0.0196449469886331,1
152,0.0240983480004604,1
153,0.0264202535936065,0
154,0.0219056938220267,1
155,0.021393785339313,1
156,0.0217527470297375,1
157,0.0204615654529641,1
158,0.0195409077732235,1
159,0.0192827968982463,1
160,0.0204414862787892,1
161,0.0205965413472318,1
162,0.0206899647213246,1
163,0.0253226878231371,1
164,0.0251914341454894,0
165,0.0206672597263314,1
166,0.0207879736888409,1
167,0.0253804032461868,0
168,0.0219606182828838,1
169,0.0218162515244331,1
170,0.0208657078391891,1
171,0.0292179793864459,0
172,0.0203542065122824,1
173,0.0203481490989922,1
174,0.0207128503844639,1
175,0.0240936558792035,1
176,0.0250543615058212,1
177,0.0251341297827339,1
178,0.0242224352684693,1
179,0.0222922866714001,1
180,0.0213661989491101,1
181,0.0205071499548643,1
182,0.0220509935038846,0
183,0.0189996254727661,1
184,0.0190577699919416,1
185,0.0198294635824804,1
186,0.0225191260530019,1
187,0.0229822721834395,1
188,0.0218675724744187,0
189,0.0190320536447129,1
190,0.0191902602614935,1
191,0.0182019279907333,1
192,0.0194500952241442,1
193,0.0204975892772156,1
194,0.0204236531049845,1
195,0.0186529139000205,1
196,0.0197328935989158,1
197,0.0178029376944413,1
198,0.0201439176487265,1
199,0.01911339576688,1
200,0.0179030625671995,1
201,0.0170977708414523,1
202,0.0226672855419556,1
203,0.0237112677810388,1
204,0.0229100002368967,1
205,0.0252051242670272,1
206,0.0230608757104161,1
207,0.0233675107000665,0
208,0.0161169063030631,1
209,0.015730986570788,1
210,0.0198926044415028,1
211,0.0190799782383255,1
212,0.0201316030210683,1
213,0.0201891620271634,1
214,0.0210133048259365,0
215,0.0168140589178732,1
216,0.0175074963272476,1
217,0.0173004607655192,0
218,0.0144406391125553,1
219,0.0144539917500949,1
220,0.0132675507945959,1
221,0.00737325038928915,1


==> Data/L96ML_Adaptive/exp_mlrom_gark_Ralston3.dat <==
Step,H,Accepted
1,0.01,1
2,0.0392364461944609,1
3,0.0405369159270624,1
4,0.0419500934159075,1
5,0.0415091560972452,1
6,0.0439120070444627,1
7,0.0423018491364098,1
8,0.040599120213571,1
9,0.0450910011668924,1
10,0.0435258518535084,1
11,0.0398320835035832,1
12,0.0363903962476979,1
13,0.0342767260079661,1
14,0.0363192118716697,1
15,0.0351784097409007,1
16,0.0343976703443034,1
17,0.0396343157578676,1
18,0.0446928495180492,1
19,0.046704584346888,0
20,0.0416211536689094,1
21,0.0404478944435914,1
22,0.0416622807306887,1
23,0.0399802210648133,1
24,0.0416132514663279,1
25,0.040325998061893,1
26,0.0427209891749768,1
27,0.042243905809877,1
28,0.0485964107332914,1
29,0.0512925927212468,1
30,0.047526004264063,1
31,0.0447005864840452,1
32,0.0433063221450278,1
33,0.0400020545953986,1
34,0.0455163060487064,1
35,0.048800672607501,0
36,0.0410874991774464,1
37,0.0403856533433934,1
38,0.0364705004010595,1
39,0.0392829106752737,0
40,0.0333127825929147,1
41,0.0334386933769385,1
42,0.0333223388772031,1
43,0.0311552871304345,1
44,0.0317153503196512,1
45,0.0325791067285368,1
46,0.0339528554515586,1
47,0.0338825949076403,1
48,0.0359079327473026,1
49,0.035289433006553,1
50,0.0377208049219171,1
51,0.0426121600367657,0
52,0.0374391508363802,1
53,0.0358276434418663,1
54,0.0399891947423522,1
55,0.0468973282680938,1
56,0.0472423430281083,1
57,0.0445427827482378,1
58,0.0483103707044168,1
59,0.0491972988225606,0
60,0.0412075070840927,1
61,0.0421506298146971,1
62,0.0403150520019627,1
63,0.0407501930844119,1
64,0.0445058769524223,1
65,0.0439447167422502,1
66,0.0444055960052113,1
67,0.0444691872905572,1
68,0.042308000775164,1
69,0.0452400072494913,1
70,0.0433577961164403,1
71,0.0432911618185986,1
72,0.0465972762669519,1
73,0.0451717987157462,1
74,0.042673120253392,1
75,0.0431672649249409,1
76,0.0450205652228928,1
77,0.0412936854453762,0
78,0.0335738041043226,1
79,0.0320649684255025,1
80,0.0363939638530929,1
81,0.0385232042316178,1
82,0.04202111512828,1
83,0.0407409670765014,1
84,0.0412247436341802,1
85,0.0441525120179988,1
86,0.0436416776816354,1
87,0.0457004008380337,1
88,0.0457876894886692,0
89,0.0397555671533766,1
90,0.038970208641265,1
91,0.0385955232229107,1
92,0.0387451598080364,1
93,0.0430886922208947,0
94,0.0383591965127119,1
95,0.038405303098561,1
96,0.0368504827175029,1
97,0.037836838039582,1
98,0.0376714214247721,1
99,0.0375182701589141,1
100,0.0388899435274589,1
101,0.0426484308267518,1
102,0.0431377135323987,1
103,0.0465121110052189,1
104,0.0423208756864663,1
105,0.049559680670761,1
106,0.0458598143382653,0
107,0.0381092136755225,1
108,0.0385082121625961,1
109,0.00958301861838606,1


==> Data/L96ML_Adaptive/exp_mlrom_spc_Ralston2.dat <==
Step,H,Accepted
1,0.01,1
2,0.0131891562194178,0
3,0.0116355865868328,1
4,0.0122410550034361,1
5,0.0119414102126226,1
6,0.0114524581804838,1
7,0.0112877957636841,1
8,0.0108358615906422,1
9,0.0106711881224108,1
10,0.0100909682126741,1
11,0.010216510440003,1
12,0.0102632540620702,1
13,0.00988203182693568,1
14,0.0111382303576647,1
15,0.0115764171626135,1
16,0.0122875129035706,1
17,0.0124147102361688,1
18,0.0123711771311412,1
19,0.0115542144774318,1
20,0.0114927018045193,1
21,0.0105928661996312,1
22,0.0108241748567288,1
23,0.0109653042323205,1
24,0.0110943975316433,1
25,0.0113143627424675,1
26,0.011592873981761,1
27,0.0111980143595422,1
28,0.0108482400244739,1
29,0.0118046782690668,1
30,0.0120318502624714,1
31,0.0117654787003623,1
32,0.0119990319833178,1
33,0.0120136613580724,1
34,0.0109906473101007,1
35,0.010843807079872,1
36,0.00983790724426665,1
37,0.0095769090228053,1
38,0.00981337951503446,1
39,0.0110483599045071,1
40,0.0109839295938139,1
41,0.0100502265389775,1
42,0.00954108633366384,1
43,0.00962772132347778,1
44,0.00895909651434674,1
45,0.00924849621135194,1
46,0.00985822074094404,1
47,0.0105161790460624,1
48,0.0110140578633165,1
49,0.0106322802269065,1
50,0.0104942827763659,1
51,0.0106633647755474,1
52,0.010495718734272,1
53,0.0106795622075682,1
54,0.0110560283988461,1
55,0.012092313873564,1
56,0.0125462043758564,1
57,0.0120427645598726,1
58,0.0126102552708063,1
59,0.0129608872215793,1
60,0.0131124332022533,1
61,0.0127545957904839,1
62,0.0120000769929621,1
63,0.0118922594833707,1
64,0.0115328221312534,1
65,0.0106177019335123,1
66,0.0097933777834643,1
67,0.00920814965874261,1
68,0.00905439817500502,1
69,0.00872775721092245,1
70,0.00968419819953656,1
71,0.00942115162138357,1
72,0.00998089069430041,1
73,0.0107189334728843,1
74,0.0113430004879559,1
75,0.0110210345211275,1
76,0.0114915613920884,1
77,0.0122862718840966,1
78,0.011865409964885,1
79,0.0113334205467501,1
80,0.0113882967507028,1
81,0.0109664061412128,1
82,0.0101241146372383,1
83,0.010823655969641,1
84,0.010160526455729,1
85,0.0101756561444111,1
86,0.0107038563314975,1
87,0.0108008940732947,1
88,0.0110862315241542,1
89,0.0114361128218133,1
90,0.0116437623148307,0
91,0.0103413139531403,1
92,0.0111509150648508,1
93,0.0108502977116905,1
94,0.0120051130459903,1
95,0.0122716371184168,1
96,0.0131225714883179,1
97,0.013918845682571,1
98,0.0149188900025674,1
99,0.0144488939219219,1
100,0.0136553148169993,1
101,0.0134169333531942,1
102,0.0132894694986347,1
103,0.0127220302199316,1
104,0.0120533265693992,1
105,0.0109733300766806,1
106,0.012494370805072,1
107,0.0126038619293907,1
108,0.0130682522823293,1
109,0.0129745304854316,1
110,0.0117673849951415,1
111,0.0108208853789694,1
112,0.0108595695757648,1
113,0.0111197964058442,1
114,0.0107043605217817,1
115,0.0096598473940638,0
116,0.00847057915978024,1
117,0.00916749026765274,1
118,0.00940359691756073,1
119,0.010297915845536,1
120,0.0105698274012316,1
121,0.0103007644453302,1
122,0.0107712004543449,1
123,0.0107588798600483,1
124,0.010565045872412,1
125,0.0100220940045437,1
126,0.00924246537939609,1
127,0.00997431098428432,1
128,0.0108175390366707,1
129,0.0105775787528434,1
130,0.00993398346381714,1
131,0.00966762709478698,1
132,0.00991353602868036,1
133,0.0102469619557014,1
134,0.0100700941421104,1
135,0.00973255335600893,1
136,0.00903768355784399,1
137,0.00833612568925603,1
138,0.00780375911625459,1
139,0.00825635243952566,1
140,0.00883641355926904,1
141,0.00859470123634971,1
142,0.00873195067484551,1
143,0.00981103095321416,1
144,0.0104723751365589,1
145,0.00976226554352615,1
146,0.0090143092629999,1
147,0.00860191214263083,1
148,0.00862435242854247,1
149,0.00876148664896644,1
150,0.00818503201481906,1
151,0.00793941617273261,1
152,0.00763069388454197,1
153,0.00729658897676122,1
154,0.00868441515576637,1
155,0.00855230891460284,1
156,0.00857923541087979,1
157,0.00872641944262917,1
158,0.00914470445891029,1
159,0.00924959691267372,1
160,0.00881649873470602,1
161,0.00846019202995005,1
162,0.00831720944602212,1
163,0.00771828830606716,1
164,0.00900587899721033,1
165,0.00941715662457221,1
166,0.0103589939277493,1
167,0.0110084781805976,1
168,0.0109779371613316,1
169,0.010526875097237,1
170,0.0101070155866147,1
171,0.0091929192013948,1
172,0.00970933992423859,1
173,0.00955378260417949,1
174,0.0101014556808229,1
175,0.0103179325587514,1
176,0.0102129168104692,1
177,0.00974094356190857,1
178,0.00902288503920942,1
179,0.00838565599852456,1
180,0.00795122280991276,1
181,0.0087673074465023,1
182,0.00907867714587741,1
183,0.00930746310788853,1
184,0.00942225418822506,1
185,0.00961202310070437,1
186,0.0098769692079714,1
187,0.00993702056023879,1
188,0.00995602858740837,1
189,0.0100089353535252,1
190,0.0101447502178634,1
191,0.0101826460031097,1
192,0.0102190057189372,1
193,0.0103660201625893,1
194,0.0104460410762396,1
195,0.010017496915841,1
196,0.0105469036926336,1
197,0.01050919192962,1
198,0.0105219232955655,1
199,0.0114976451900126,1
200,0.013408022784116,1
201,0.0132848372674257,0
202,0.0105847712759002,1
203,0.0108093952868518,0
204,0.00899768225338825,1
205,0.00908957482807518,1
206,0.00893660349418955,1
207,0.00894837036365911,1
208,0.00907185719509868,1
209,0.00912957541964177,1
210,0.00905685833685457,1
211,0.00869835289273199,1
212,0.00811188304281671,1
213,0.00764119189703025,1
214,0.00710350495102517,1
215,0.00647870082508181,1
216,0.00675147899410468,1
217,0.00716167485439112,1
218,0.0074659192777413,1
219,0.00760693644228712,1
220,0.007571492043817,1
221,0.00771457924171788,1
222,0.00786079077639347,1
223,0.00777388245340168,1
224,0.00756116981901846,1
225,0.00735862776770735,1
226,0.0071578373019704,1
227,0.00684592446316255,1
228,0.00672140801605102,1
229,0.00705029914060021,1
230,0.00733210245167245,1
231,0.00755112735887624,1
232,0.00772825465696469,1
233,0.00782717175894462,1
234,0.00778286546289889,1
235,0.00751854764600235,1
236,0.00696425451847426,1
237,0.00695423203953521,1
238,0.00691145795334267,1
239,0.00691579699970644,1
240,0.006922246280494,1
241,0.00694510116079002,1
242,0.00696824601644725,1
243,0.00713929777859789,1
244,0.00730629031887328,1
245,0.00746377411511357,1
246,0.00765110447757314,1
247,0.00787980216647506,1
248,0.00810671773061238,1
249,0.0082050988777572,1
250,0.00803792206695426,1
251,0.00773793503277293,1
252,0.00740068818325651,1
253,0.00711819745875296,1
254,0.00687103890295701,1
255,0.00659580493219072,1
256,0.00650724735622925,1
257,0.00687421806966515,1
258,0.00709782880761537,1
259,0.00712648204886713,1
260,0.00700748539313324,1
261,0.00682433197518562,1
262,0.00663763854452442,1
263,0.00647423597486891,1
264,0.00633418983274003,1
265,0.00621041299087821,1
266,0.00609830146147913,1
267,0.00597667267960794,1
268,0.00584706304422082,1
269,0.00572020758362366,1
270,0.00562241412156512,1
271,0.0055620762417347,1
272,0.00551526460435561,1
273,0.00546943903403894,1
274,0.00542439072750712,1
275,0.00540281475474984,1
276,0.00557442420815041,1
277,0.00570987906257949,1
278,0.00571443147037701,1
279,0.00562689068486504,1
280,0.00550680046193863,1
281,0.00539611982109107,1
282,0.00531401648394288,1
283,0.00531911226568245,1
284,0.00540035386492705,1
285,0.00561399535077201,1
286,0.00583059579650319,1
287,0.00599520904369347,1
288,0.0060411534774141,1
289,0.00594319005404363,1
290,0.0057503069488942,1
291,0.00556116539306969,1
292,0.00541189193830563,1
293,0.00528702271664004,1
294,0.00516552405046555,1
295,0.0050209701620507,1
296,0.00486184242950547,1
297,0.00468639389036256,1
298,0.00450749388886017,1
299,0.00433458616555347,1
300,0.00417002448310214,1
301,0.00401136621195186,1
302,0.00385478765413607,1
303,0.00385153361981512,1
304,0.00384526801223148,1
305,0.00379497805219527,1
306,0.00369626141708251,1
307,0.00355617812093923,1
308,0.00349912847640052,1
309,0.00352906301583927,1
310,0.00368348797713508,1
311,0.00382942095692331,1
312,0.00396628223387765,1
313,0.00409328295509081,1
314,0.00421107211868837,1
315,0.00432165852337896,1
316,0.00442711552618356,1
317,0.00452701541184377,1
318,0.00461491892585363,1
319,0.00467448380075609,1
320,0.00467682677128725,1
321,0.00458381824414862,1
322,0.00436262429346876,1
323,0.0046389113412643,1
324,0.00483613135346398,1
325,0.00493625871980653,1
326,0.0049593955288862,1
327,0.0049372014566499,1
328,0.00489437021189149,1
329,0.00483867589827845,1
330,0.00476451429241298,1
331,0.00466617601276058,1
332,0.00454974420608022,1
333,0.00450296908565531,1
334,0.00453179048699747,1
335,0.00457488844020794,1
336,0.00461437555945164,1
337,0.00462866036029731,1
338,0.00460731891897055,1
339,0.00455777194695586,1
340,0.00449391268620949,1
341,0.00442341235385205,1
342,0.00434431112079613,1
343,0.00425880943019121,1
344,0.00416980204714397,1
345,0.00426217282027775,1
346,0.00431032572799933,1
347,0.00428387334772089,1
348,0.00420746128909919,1
349,0.00410121061252517,1
350,0.00409571258973117,1
351,0.00426050460874975,1
352,0.00441764819587668,1
353,0.00455973917810338,1
354,0.00468609578625923,1
355,0.00480453590279915,1
356,0.00490875816044289,1
357,0.00499619048500986,1
358,0.00506225395979345,1
359,0.00510119382266952,1
360,0.00510939001058938,1
361,0.00509085428020701,1
362,0.00506035858291026,1
363,0.00503849783592566,1
364,0.00504106955659749,1
365,0.0050798757956297,1
366,0.00512910593238407,1
367,0.00513980100371341,1
368,0.00506443241383723,1
369,0.00493550927837038,1
370,0.00474830643902541,1
371,0.00469809018200713,1
372,0.00460707791432253,1
373,0.0045083379489508,1
374,0.00441890021167756,1
375,0.00435326241436796,1
376,0.00434816909966056,1
377,0.00439969855774787,1
378,0.00445392670160311,1
379,0.00452013318007007,1
380,0.00458456890293819,1
381,0.00463850716671104,1
382,0.00468310643969292,1
383,0.00467084562457675,1
384,0.00461019017844921,1
385,0.00451594627962919,1
386,0.00440002069006497,1
387,0.00426730549598444,1
388,0.0041170436096366,1
389,0.00394584208548563,1
390,0.00382334068636072,1
391,0.00397570268855724,1
392,0.00411236037136811,1
393,0.00423189181169895,1
394,0.00432896220173737,1
395,0.0043956101017267,1
396,0.00442713495995293,1
397,0.00441052763313948,1
398,0.00432898182458009,1
399,0.00428470174014303,1
400,0.00433888564907868,1
401,0.00434910579070111,1
402,0.0043583418531505,1
403,0.00435524839353969,1
404,0.004346000832284,1
405,0.00433516943757565,1
406,0.0043206153730844,1
407,0.00430164731339146,1
408,0.00427662104953785,1
409,0.00424423526688163,1
410,0.00426225642003597,1
411,0.00432642076280391,1
412,0.00437284516583361,1
413,0.00440284949945348,1
414,0.00441523887200477,1
415,0.00440595128661113,1
416,0.00436765819804459,1
417,0.00428969170944259,1
418,0.00415717279762964,1
419,0.0041136839419584,1
420,0.00447951893637205,1
421,0.00477856114926056,1
422,0.00501715146586529,1
423,0.00516858826724852,1
424,0.00519975409672485,1
425,0.00510177222583176,1
426,0.0049105376219044,1
427,0.00467878697236454,1
428,0.00444263314088912,1
429,0.00426934395915964,1
430,0.00420628157012782,1
431,0.00414194135452233,1
432,0.00408563722777792,1
433,0.00404270846934723,1
434,0.00401364949104708,1
435,0.00399464142004576,1
436,0.00397927123772396,1
437,0.00396138139152947,1
438,0.00393782269338304,1
439,0.00390931873216705,1
440,0.00387894152685289,1
441,0.00384946842023723,1
442,0.00382119219389757,1
443,0.00379096451043054,1
444,0.00384530831747394,1
445,0.0039057582712951,1
446,0.0039539262479988,1
447,0.00397602962312505,1
448,0.00398169547085282,1
449,0.0039756752757405,1
450,0.00394683805610825,1
451,0.00389865453222802,1
452,0.00383869990014614,1
453,0.00377625981449417,1
454,0.00371958532856586,1
455,0.00367443981757508,1
456,0.00364457640618422,1
457,0.00364125440534888,1
458,0.00365542951050199,1
459,0.00368660739158699,1
460,0.00373452011860501,1
461,0.00379917787132273,1
462,0.00388071596251692,1
463,0.00397876563723468,1
464,0.00409110368950373,1
465,0.00421138191209903,1
466,0.0043262443997968,1
467,0.00441380187377544,1
468,0.0044478139767567,1
469,0.00441179217846802,1
470,0.00430592899954086,1
471,0.00412742483717035,1
472,0.00391188560492563,1
473,0.00369917239437755,1
474,0.00351134576047707,1
475,0.00336262834683407,1
476,0.00324162814247448,1
477,0.00313427715249176,1
478,0.0030365433414902,1
479,0.00301946827383864,1
480,0.00304675439205167,1
481,0.00307647702882452,1
482,0.00310550160890598,1
483,0.00313196067149195,1
484,0.00315334755737186,1
485,0.00316816028405624,1
486,0.00317874371237505,1
487,0.00318790071444237,1
488,0.00319832099307764,1
489,0.00321198116782947,1
490,0.00322955935300423,1
491,0.00324961810892156,1
492,0.00326726500733842,1
493,0.00328630919254978,1
494,0.00330828321776483,1
495,0.0032934913245965,1
496,0.0032219246622052,1
497,0.00307456780570591,1
498,0.00298300955151713,1
499,0.00304988447763697,1
500,0.00310665888501152,1
501,0.00315523806615727,1
502,0.00320913635463275,1
503,0.00326042744415235,1
504,0.00330815557067508,1
505,0.00335067236366517,1
506,0.00338570253496765,1
507,0.00341088114832079,1
508,0.00342460206617047,1
509,0.00342675228698191,1
510,0.00343089543138784,1
511,0.00345866485113312,1
512,0.00348054504828818,1
513,0.00349240381678753,1
514,0.00349135594373813,1
515,0.00352651354503019,1
516,0.00357922210587584,1
517,0.00362430369071228,1
518,0.00364576224963953,1
519,0.00361228244394688,1
520,0.00348039908985296,1
521,0.00322457315425683,0
522,0.00287463958355658,1
523,0.0028931537424834,1
524,0.0026193109102923,1
525,0.0027063056229677,1
526,0.00278298782697657,1
527,0.00283168542522272,1
528,0.00285279709886588,1
529,0.00284836999619528,1
530,0.00282165140738355,1
531,0.00277661292847524,1
532,0.00280412102909552,1
533,0.00284596529787424,1
534,0.00289986936965553,1
535,0.00296567405987789,1
536,0.00304154090896194,1
537,0.0031233682859993,1
538,0.00320478299185602,1
539,0.0032782555489831,1
540,0.00333752016739043,1
541,0.00338026346645997,1
542,0.00340922648432,1
543,0.0034309322357324,1
544,0.00345327385545807,1
545,0.00348374706568032,1
546,0.00352901522946104,1
547,0.00360307867858926,1
548,0.00371787072649106,1
549,0.00385933665249328,1
550,0.00403231365647175,1
551,0.00423492692390331,1
552,0.00444834932417139,1
553,0.00462254809923635,1
554,0.00468249560438369,1
555,0.00458792469922532,1
556,0.00438590995394494,1
557,0.00416083253805728,1
558,0.00396587681248392,1
559,0.00381794193512404,1
560,0.00373252445187724,1
561,0.00371978716278652,1
562,0.00373813769769451,1
563,0.00377812755905763,1
564,0.00382643800447548,1
565,0.00386580089595903,1
566,0.00388000283038331,1
567,0.00386044062220475,1
568,0.00380846513177731,1
569,0.00373243003587051,1
570,0.00364345364557138,1
571,0.00355372429029773,1
572,0.0034674106498812,1
573,0.0033877648852828,1
574,0.00331282231244172,1
575,0.00323690436393291,1
576,0.00315492586856247,1
577,0.00306514871831907,1
578,0.00296762859837377,1
579,0.00286192366532261,1
580,0.00274732850311728,1
581,0.00265212273005668,1
582,0.00264665816042616,1
583,0.00263759475828132,1
584,0.00262404441838988,1
585,0.00260748852945276,1
586,0.00258897312126789,1
587,0.00256918826154068,1
588,0.00254864291194167,1
589,0.0025278245681577,1
590,0.00250727517579238,1
591,0.00248753922448064,1
592,0.00246902875333094,1
593,0.00245190626070964,1
594,0.00243605051712756,1
595,0.00242109716049666,1
596,0.00240650866170193,1
597,0.00239163527039226,1
598,0.00237575037979337,1
599,0.00235805921431861,1
600,0.00233768509433243,1
601,0.00231363645415369,1
602,0.00228475458168339,1
603,0.00224964101267667,1
604,0.0022065698605658,1
605,0.0022168612154639,1
606,0.00224627629425902,1
607,0.00226984710680824,1
608,0.00228862492814191,1
609,0.00230360778406981,1
610,0.0023155358998873,1
611,0.00232490220012908,1
612,0.0023319657443668,1
613,0.00233676925150853,1
614,0.0023391609451911,1
615,0.00233882094393008,1
616,0.00233529347669422,1
617,0.00232898534000143,1
618,0.00232022955653511,1
619,0.0023061936131276,1
620,0.0022862139839281,1
621,0.00225971208541287,1
622,0.00222624332186901,1
623,0.00218552914709928,1
624,0.00213746757591788,1
625,0.00208212309214708,1
626,0.00201970135712331,1
627,0.00203508136431859,1
628,0.00205124395695835,1
629,0.00205334413041782,1
630,0.00204015813045443,1
631,0.00203270599775644,1
632,0.00207530145469358,1
633,0.00211286894591201,1
634,0.00214508722294283,1
635,0.00217179800210588,1
636,0.00219289271109835,1
637,0.00220830175401501,1
638,0.0022179675881308,1
639,0.00222181515815026,1
640,0.00221973096515222,1
641,0.0022115569335321,1
642,0.00219710039496002,1
643,0.00217615812870241,1
644,0.0021485504905531,1
645,0.00213569139459461,1
646,0.00214826128123713,1
647,0.00215781966239389,1
648,0.00127861061659473,1


==> Data/L96ML_Adaptive/exp_mlrom_spc_Ralston3.dat <==
Step,H,Accepted
1,0.01,1
2,0.0138937064109639,1
3,0.0139035731781105,1
4,0.0134452512921619,1
5,0.0127057410817556,1
6,0.0124356211904322,1
7,0.0118294634722792,1
8,0.0112397072543728,1
9,0.010877126671524,1
10,0.0110727089301014,1
11,0.0110501818768927,1
12,0.0120082124862241,1
13,0.0126845069125498,1
14,0.0131870752827916,1
15,0.0134919276919982,1
16,0.0136845414557261,1
17,0.0131360725415661,1
18,0.0121864209824782,1
19,0.0117462728893893,1
20,0.0119922480670773,1
21,0.0122482313569784,1
22,0.0124317236390059,1
23,0.0124566179687864,1
24,0.0121028206117675,1
25,0.0122026743904977,1
26,0.0129330640635543,1
27,0.0136186361974438,1
28,0.0135467043380369,1
29,0.0128443832783084,1
30,0.0119062200219106,1
31,0.0119347628265626,1
32,0.0116656797562101,1
33,0.0111332382941651,1
34,0.0109579769673619,1
35,0.0116590881951254,1
36,0.011857523960972,1
37,0.0112804144693982,1
38,0.0103082196442541,1
39,0.00939733936043685,1
40,0.00970348050630819,1
41,0.0107998897421648,1
42,0.0115087751369313,1
43,0.0118025688746326,1
44,0.0119149521640891,1
45,0.0114206453913969,1
46,0.0117050628498023,1
47,0.0118828385231696,1
48,0.0120558090148332,1
49,0.0124567003009005,1
50,0.0129113855587351,1
51,0.0133297138466309,1
52,0.0136184959191685,1
53,0.0138492519678457,1
54,0.0140160509281137,1
55,0.0138047624356729,1
56,0.0133768764516424,1
57,0.0127949077208708,1
58,0.0122204076419307,1
59,0.0115678535236737,1
60,0.0107353470724904,1
61,0.00983692567132735,1
62,0.00916730584449729,1
63,0.00996273309985759,1
64,0.010713725350582,1
65,0.0112927383622309,1
66,0.0118550452306285,1
67,0.01257141340599,1
68,0.0130456108741995,1
69,0.0132551107260269,1
70,0.0133765806677495,1
71,0.0130586683935272,1
72,0.0124252941752398,1
73,0.011671179532082,1
74,0.0114569582357006,1
75,0.0116956915499438,1
76,0.0112690388486323,1
77,0.0112708265541405,1
78,0.0118900238109318,1
79,0.0120850348264451,1
80,0.0124053080788604,1
81,0.0124213722933505,1
82,0.0117748376386305,1
83,0.0123205946708319,1
84,0.0132239290405431,1
85,0.0138525215474236,1
86,0.0142742543667697,1
87,0.0148653697915777,1
88,0.0152425168238732,1
89,0.0153023761307408,1
90,0.0152564975997442,1
91,0.0147408715465866,1
92,0.0139914401272619,1
93,0.013122552382122,1
94,0.0119595059018233,1
95,0.0136379795342959,1
96,0.0147072632247337,1
97,0.015061544888415,1
98,0.0148095378817754,1
99,0.0140032963876264,1
100,0.013141926498716,1
101,0.0124304536387221,1
102,0.0116446021612204,1
103,0.010621502285915,1
104,0.0109642390723296,1
105,0.0117752899503085,1
106,0.0120250741972986,1
107,0.0118052792033641,1
108,0.0122801815600341,1
109,0.0122925760509608,1
110,0.0119563383864449,1
111,0.0112962858132514,1
112,0.0116916189760602,1
113,0.0119335544842073,1
114,0.011712856136667,1
115,0.0113425614397912,1
116,0.0112557482214127,1
117,0.0111888709851186,1
118,0.0109081194953867,1
119,0.0105853958630664,1
120,0.0101318957764625,1
121,0.0094335401236346,0
122,0.00847488217859524,1
123,0.00850033665375337,1
124,0.00912179256544248,1
125,0.00988378291956143,1
126,0.0104752946964184,1
127,0.011168280099083,1
128,0.0121373400177617,1
129,0.0116405706197398,1
130,0.0105295734245811,1
131,0.00969250111252503,1
132,0.00949489056422589,1
133,0.00951611968228521,1
134,0.00935088541453361,1
135,0.00896300652219692,1
136,0.00878385585716324,1
137,0.00936998216945264,1
138,0.00979689869931824,1
139,0.010080932127375,1
140,0.0101610791596032,1
141,0.0101803019122026,1
142,0.0101339350871078,1
143,0.00976720021292083,1
144,0.00911872020117108,1
145,0.008615906616082,1
146,0.0101215195390478,1
147,0.0111665174912574,1
148,0.0120711634752529,1
149,0.0127676060369748,1
150,0.0125888087215129,1
151,0.0114088579605661,1
152,0.0105355462918013,1
153,0.0113231730257412,1
154,0.0117897939728773,1
155,0.012127713356847,1
156,0.0121780806740465,1
157,0.0116394152603917,1
158,0.0107548437068293,1
159,0.00980823798452294,1
160,0.00987361942742658,1
161,0.0110292560924583,1
162,0.011973291156826,1
163,0.0126391202079617,1
164,0.0130353684484525,1
165,0.0132903846212549,1
166,0.0134707899212767,1
167,0.0136784162396614,1
168,0.0137502002186785,1
169,0.0135563048030188,1
170,0.0132010253821281,1
171,0.0128842168081554,1
172,0.0137012885668682,1
173,0.0137171674175861,1
174,0.013242398191233,1
175,0.0137625096520782,1
176,0.0136342015586227,1
177,0.0128033978681908,1
178,0.0134357978597035,1
179,0.0141262410653318,1
180,0.0143895606200682,1
181,0.0141915281009861,1
182,0.0133846862493504,1
183,0.0120722113354738,1
184,0.0114245733769743,1
185,0.0117099574418555,1
186,0.0117073359171907,1
187,0.0114051259340822,1
188,0.0129718488890691,1
189,0.0135295782350813,1
190,0.0128196306405891,0
191,0.0115350962250755,1
192,0.0116299456339846,1
193,0.0122276300829328,1
194,0.0128950002827318,1
195,0.0130199905902564,1
196,0.0126398776495717,1
197,0.0119440516554839,1
198,0.0121994622466169,1
199,0.0128435221678951,1
200,0.013122586539815,1
201,0.0134570134751436,1
202,0.0138805963612324,1
203,0.0141331478928741,1
204,0.014045775960683,1
205,0.0136810317230496,1
206,0.0142564291533728,1
207,0.0142348122587403,1
208,0.0137061210134193,1
209,0.0134916605949718,1
210,0.0133200420933485,1
211,0.0130517531603092,1
212,0.012724786706704,1
213,0.0124065180781182,1
214,0.0120345960704944,1
215,0.0117005243685641,1
216,0.0120966030374164,1
217,0.0120475154496187,1
218,0.0121988063437968,1
219,0.0126611945609896,1
220,0.0129304558051954,1
221,0.0131382135036093,1
222,0.013247389499484,1
223,0.0132008828355437,1
224,0.013067176554819,1
225,0.013038195263693,1
226,0.0131716306875155,1
227,0.0134735937276575,1
228,0.0136880727729944,1
229,0.0130664314068806,1
230,0.0127409356481523,1
231,0.0127805026200725,1
232,0.0125000930842071,1
233,0.0119507290329551,1
234,0.0112266863995174,1
235,0.0103484915304819,1
236,0.01049558159339,1
237,0.0111194016527322,1
238,0.0113023395094461,1
239,0.0112098724276192,1
240,0.0110624858968914,1
241,0.0113998631597226,1
242,0.0114664140619775,1
243,0.0114869309021533,1
244,0.0118624411529862,1
245,0.0122081071519798,1
246,0.0122841598584473,1
247,0.0121613350773951,1
248,0.0119107552013333,1
249,0.0117865333116557,1
250,0.0116596757984553,1
251,0.0113402712636504,1
252,0.0108659653630621,1
253,0.0108133852472243,1
254,0.0108163106196413,1
255,0.0109590161915155,1
256,0.0108067408614662,1
257,0.0108718006491531,1
258,0.0114199606164787,1
259,0.0120925155023201,1
260,0.0125853191477836,1
261,0.0128252361878737,1
262,0.0126914340200738,1
263,0.01207879642045,1
264,0.0111692498414629,0
265,0.0100298043312746,1
266,0.0101711830174014,1
267,0.0105710364780287,1
268,0.0107659127672857,1
269,0.0113780819334624,1
270,0.0120022068793462,1
271,0.0123958464594309,1
272,0.012459850400218,1
273,0.0119844249801808,1
274,0.0111261276531166,1
275,0.0121668546736891,1
276,0.0122527334142303,1
277,0.0114498492867353,1
278,0.0109456332402335,1
279,0.0113309333955081,1
280,0.0117852188189068,1
281,0.0122279576017891,1
282,0.0126841603393837,1
283,0.0126112059109189,1
284,0.0123239184758777,1
285,0.0123437291191141,1
286,0.0121434083622937,1
287,0.0119005945375808,1
288,0.0119044337318566,1
289,0.0118145175152728,1
290,0.0116177012275943,1
291,0.0113325530354814,1
292,0.0109067427855162,1
293,0.0108708563212519,1
294,0.0113701097951074,1
295,0.0115975084636941,1
296,0.0116413926373808,1
297,0.0114275392783514,1
298,0.0109785751048335,1
299,0.010993434611159,1
300,0.0109476091860922,1
301,0.0112451725833897,1
302,0.0126368680302867,1
303,0.0124235747576825,1
304,0.0116385865394384,1
305,0.0107105358537531,1
306,0.00988312062056186,1
307,0.00896976674823181,0
308,0.00804190894337653,1
309,0.00809949245746,1
310,0.0089543402126132,1
311,0.00923532683182633,1
312,0.00995075168281667,1
313,0.0107127417819334,1
314,0.0112189199991557,1
315,0.0110921286848229,1
316,0.0113468433865691,1
317,0.0117978759736161,1
318,0.0120365515593944,1
319,0.0122029188550676,1
320,0.0123476380333979,1
321,0.0125152861161369,1
322,0.0126243162261163,1
323,0.0121587779086373,1
324,0.0116230044650749,1
325,0.0113721421453142,1
326,0.0111226503032302,1
327,0.0106438671559975,1
328,0.0109975339631062,1
329,0.0114361921854435,1
330,0.011652950155574,1
331,0.0112071759984749,1
332,0.0118816786569988,1
333,0.011941522746756,1
334,0.0114074547555956,1
335,0.0106323667762316,1
336,0.0106128383721417,1
337,0.0102391787948334,1
338,0.0106829645825996,1
339,0.0107432362282203,1
340,0.00691765189845128,1


==> Data/L96ML_Adaptive/tolerances.dat <==
Tolerance,gark_Ralston2 Error,gark_Ralston3 Error,spc_Ralston2 Error,spc_Ralston3 Error,Ralston2 Error,Ralston3 Error,gark_Ralston2 Steps,gark_Ralston3 Steps,spc_Ralston2 Steps,spc_Ralston3 Steps,Ralston2 Steps,Ralston3 Steps
0.001,3.99585659108546,1.79095856117519,30.309072291114,0.915539055430632,2.84523369088718,3.09254731906701,147,73,391,180,753,256
0.0001,0.131721177465526,0.0774200701947292,8.07699744063252,0.161701189063582,0.259949595167223,0.379112288701466,230,113,648,341,2385,486
1e-05,0.0104314931758766,0.00978015481650073,1.23163257770936,0.0203630041614773,0.0253556493794607,0.03886837827383,661,259,1086,724,7543,1040
1e-06,0.00104131002673645,0.000433177827037964,0.183929847582938,0.00219223863919641,0.00251751548116298,0.00394548230596244,1851,515,2141,1556,23855,2234
1e-07,0.00010159770182906,2.50762068837155e-05,0.0216700926567319,0.000225051245637988,0.000251203781221179,0.000396157785440976,5835,1037,5897,3350,75440,4809
1e-08,1.01568142274873e-05,2.37572473927662e-06,0.00220237812425976,2.28061933928875e-05,2.51026098663412e-05,3.97387388004516e-05,18448,2215,18446,7213,238565,10356
1e-09,1.01571517292242e-06,2.33039529924455e-07,0.000220968266245379,2.29109569946887e-06,2.50975512743403e-06,3.97694174728069e-06,58337,4769,58316,15537,754413,22308
1e-10,1.01662607454116e-07,2.42566689206951e-08,2.21158943023628e-05,2.29769187838115e-07,2.53796197585103e-07,3.97464761597176e-07,184475,10273,184448,33472,2385664,48057


==> Data/QG/exp_qgrom_gark_Euler.dat <==
Steps,reference,romreferencer100,romr5,romr10,romr15,romr20,romr25,romr30,romr35,romr40,romr45,romr50,romr55,romr60,romr65,romr70,romr75,romr80
10000,0.00235026376995986,0.0454991894015729,0.00156828799076623,0.0010058771076834,0.00081225295082311,0.000496218446036518,0.000297060808157852,0.000234399869469837,0.000214909910386894,0.000177847211401313,0.000125535936087033,9.46647308718282e-05,8.83407028318602e-05,8.73438789530731e-05,8.64199266210934e-05,8.62147616309435e-05,8.53325033275148e-05,8.29374531732848e-05
19307,0.00121193089771595,0.045323830856645,0.000804308426416181,0.000512635234005472,0.000414006000826715,0.000250104359719053,0.000145655683819004,0.000112824023893712,0.000103636247327374,8.59085531189837e-05,6.37627630728002e-05,4.83404726296043e-05,4.50227132829279e-05,4.46406575902794e-05,4.42014575499297e-05,4.41108660663221e-05,4.36769971784062e-05,4.24168483778048e-05
37276,0.000626319586829405,0.0451972899886807,0.000414548656879094,0.000263437826282185,0.000212832423448536,0.000127967721050998,7.3617996860292e-05,5.65314804162048e-05,5.19796910827679e-05,4.31403227428259e-05,3.27511335507992e-05,2.48732857523435e-05,2.31398815259383e-05,2.29746905194201e-05,2.27582404599749e-05,2.27148858003567e-05,2.2496059051347e-05,2.18381310692261e-05
71969,0.000324030783585509,0.045126570768917,0.000214178459115761,0.00013590728217659,0.000109828499083502,6.5890372498782e-05,3.76848066096204e-05,2.88160370987011e-05,2.65097370970807e-05,2.20172063813249e-05,1.68968944153875e-05,1.28413697704257e-05,1.19391835798847e-05,1.18620045926924e-05,1.17529242959255e-05,1.17313455575592e-05,1.16195476081892e-05,1.12773783292143e-05
138950,0.000167733387425617,0.0450889434129077,0.000110791592903171,7.02508378777854e-05,5.67791842228999e-05,3.40272999765215e-05,1.94049458002383e-05,1.480672575113e-05,1.36253929947812e-05,1.13207095729891e-05,8.73483563987385e-06,6.64033061853241e-06,6.17182819863856e-06,6.13405207980382e-06,6.07837643944104e-06,6.06742429974521e-06,6.0099272049236e-06,5.83232685310507e-06
268270,8.6851053671313e-05,0.045069229935095,5.73464721584478e-05,3.6348483018263e-05,2.93805233385976e-05,1.75979454837642e-05,1.00209573939092e-05,7.63812732280341e-06,7.02973031042462e-06,5.84187741533305e-06,4.51978386566222e-06,3.43648288387248e-06,3.19349147860852e-06,3.17450864412093e-06,3.14589356054225e-06,3.14027967456748e-06,3.11060803656139e-06,3.01852002926422e-06
517947,4.49773883060294e-05,0.0450589646085829,2.96924097156312e-05,1.88165488775617e-05,1.5210101517498e-05,9.10781379365141e-06,5.18244817845226e-06,3.94795321863943e-06,3.6337563459205e-06,3.02006554804766e-06,2.33985002051704e-06,1.77915936215212e-06,1.65321265590487e-06,1.64353600888771e-06,1.62877464149893e-06,1.62588250667448e-06,1.61054322789001e-06,1.56281952385447e-06
1000000,2.32940264088109e-05,0.0450536336958273,1.53763825716337e-05,9.74327112361849e-06,7.87602018648548e-06,4.71549166309966e-06,2.68212952473041e-06,2.04264419268541e-06,1.88015289326102e-06,1.56270893186558e-06,1.21160763498024e-06,9.21306384575637e-07,8.5604854494421e-07,8.51078340115714e-07,8.43448626847762e-07,8.41954848903264e-07,8.34017722798823e-07,8.09292105094698e-07


==> Data/QG/exp_qgrom_gark_Ralston2.dat <==
Steps,reference,romreferencer100,romr5,romr10,romr15,romr20,romr25,romr30,romr35,romr40,romr45,romr50,romr55,romr60,romr65,romr70,romr75,romr80
500,0.000466016326895778,0.0446355325936966,0.000456131657402452,0.00050631570017351,0.000440707725384759,0.000373719231659701,0.000299916252415838,0.000276342700302587,0.000249848941445475,0.000204887547238209,0.000104061907952334,5.45868994770302e-05,3.55969487045854e-05,3.64521189565646e-05,3.67900442842953e-05,3.84420668314563e-05,3.96468711273885e-05,4.20020528459339e-05
965,0.000123529889988333,0.0449602116326066,0.000121142798372983,0.00013407979623865,0.000116283583877175,9.8282697080504e-05,7.82315351638368e-05,7.19524291542604e-05,6.43623203736991e-05,5.15667662624279e-05,2.61738872912943e-05,1.37834493161669e-05,9.46179681961142e-06,9.7095742426093e-06,9.7647030410341e-06,1.01747073094155e-05,1.04612728367816e-05,1.11121829172876e-05
1864,3.2995272958306e-05,0.0450209290638741,3.24090586649327e-05,3.57852280860103e-05,3.10128733286531e-05,2.62324595204481e-05,2.08838126692837e-05,1.92030334417686e-05,1.71445000849882e-05,1.36911410478415e-05,6.94808838867819e-06,3.671364780479e-06,2.54093461743808e-06,2.59813499619029e-06,2.61106787488056e-06,2.7149091485632e-06,2.78746166824161e-06,2.96227617970933e-06
3598,8.84440767397873e-06,0.0450404046478026,8.69542045746847e-06,9.58781036980253e-06,8.30764755123909e-06,7.03306028066214e-06,5.6044044850783e-06,5.15246077028515e-06,4.59898761461271e-06,3.67135835290222e-06,1.86364835954619e-06,9.86951405386299e-07,6.8287364629584e-07,6.96806443070665e-07,7.00264454497005e-07,7.27231666477148e-07,7.46194005230546e-07,7.93007980179234e-07
6947,2.37086252104788e-06,0.0450458725030432,2.33211569326232e-06,2.56951933392158e-06,2.22625385558533e-06,1.88563363740101e-06,1.50354374026332e-06,1.38209157426077e-06,1.23365401976569e-06,9.84876011783533e-07,5.00111615199771e-07,2.65239032102993e-07,1.83292180201431e-07,1.86824777252654e-07,1.87770408393955e-07,1.94876458486323e-07,1.99898598037459e-07,2.12432942317051e-07
13413,6.35749515546929e-07,0.0450473525334136,6.25528667814271e-07,6.8893476824119e-07,5.96871029010468e-07,5.05681419458964e-07,4.03353075568832e-07,3.70734068198121e-07,3.30931155843358e-07,2.64215513613438e-07,1.34200568792273e-07,7.12373976946439e-08,4.9183227738758e-08,5.01015848802571e-08,5.03593274137377e-08,5.22477347217877e-08,5.35864753203065e-08,5.69451502422238e-08
25897,1.70509731498446e-07,0.0450477499317972,1.67792219631352e-07,1.84762567316895e-07,1.6006813179966e-07,1.35631333817206e-07,1.08204867835091e-07,9.9448460028308e-08,8.87740642317911e-08,7.08807089711416e-08,3.6007397185122e-08,1.91231788797469e-08,1.3195718847998e-08,1.34379292279635e-08,1.35077584351742e-08,1.40118555786869e-08,1.43698597409567e-08,1.52703151705456e-08
50000,4.57361248829863e-08,0.0450478564848077,4.50105990983464e-08,4.95576398021278e-08,4.29333652720832e-08,3.63815081601202e-08,2.90274103579431e-08,2.66774904806774e-08,2.38144345713617e-08,1.90149371838095e-08,9.66042364472225e-09,5.13191255394762e-09,3.54013954126683e-09,3.60455763252871e-09,3.62337332760116e-09,3.7582815566089e-09,3.85415519325533e-09,4.09559834915609e-09


==> Data/QG/exp_qgrom_gark_Ralston3.dat <==
Steps,reference,romreferencer100,romr5,romr10,romr15,romr20,romr25,romr30,romr35,romr40,romr45,romr50,romr55,romr60,romr65,romr70,romr75,romr80
500,2.59847161986768e-05,0.0450503176702143,2.58785124418365e-05,2.47291055527753e-05,2.31318201961256e-05,2.04186837300846e-05,1.92559454395722e-05,1.8695497272553e-05,1.72533037302566e-05,1.46029924697226e-05,7.43693046898058e-06,2.79436264676389e-06,1.61213266557975e-06,1.2063415998983e-06,1.23352183274409e-06,1.11678516593173e-06,1.07627899523465e-06,1.04263375228568e-06
965,3.7141427593292e-06,0.0450490076022867,3.69856423719301e-06,3.53857411010537e-06,3.3139618910715e-06,2.9313531143484e-06,2.76832552755814e-06,2.6922094671925e-06,2.49032045414966e-06,2.11594480259077e-06,1.07006694108882e-06,3.94361979580426e-07,2.25480379057223e-07,1.68385578679319e-07,1.72747604299121e-07,1.56149422158499e-07,1.50337287659914e-07,1.46832229242087e-07
1864,5.18807706394634e-07,0.0450480706600813,5.16570285816166e-07,4.94205120444604e-07,4.62578787886981e-07,4.08723935140678e-07,3.85840820826059e-07,3.75431964486529e-07,3.47440460762539e-07,2.95362377740182e-07,1.49189185017103e-07,5.46798500522339e-08,3.12019888867079e-08,2.33014840065044e-08,2.39490356122821e-08,2.16397157649171e-08,2.083344075172e-08,2.0436451451877e-08
3598,7.23060772464539e-08,0.0450479204516465,7.19891203247429e-08,6.88646728036346e-08,6.44284642333041e-08,5.68778934135575e-08,5.36731896013888e-08,5.22377121652172e-08,4.83493134473147e-08,4.11047445608105e-08,2.0756498596143e-08,7.59116278852492e-09,4.32861053886918e-09,3.23358965113133e-09,3.32659899324533e-09,3.00553475714043e-09,2.89375352393583e-09,2.8451009177121e-09
6947,1.00558191106205e-08,0.0450478990078586,1.0011348818434e-08,9.57617383527752e-09,8.95696138565268e-09,7.9033879009166e-09,7.45640622482522e-09,7.257853711223e-09,6.71794701275648e-09,5.71136025144451e-09,2.88376829260837e-09,1.05358066652496e-09,6.00547949717019e-10,4.48728390513066e-10,4.61850189470089e-10,4.17273552209271e-10,4.01785291950002e-10,3.95488217785195e-10
13413,1.39780559602243e-09,0.0450478960088481,1.39158406890164e-09,1.33105033582776e-09,1.24481453966326e-09,1.09808168184937e-09,1.03586101414466e-09,1.00834230762081e-09,9.33352412751988e-10,7.93489517187343e-10,4.00614216086609e-10,1.46268959644092e-10,8.33379018878114e-11,6.22678069601655e-11,6.41344757759717e-11,5.79314020493396e-11,5.57717624032472e-11,5.49527442440649e-11
25897,1.94214831348985e-10,0.0450478955912251,1.93342911042788e-10,1.84936737587366e-10,1.72943332956916e-10,1.52520053364818e-10,1.43883576588518e-10,1.40059602003556e-10,1.2964187018359e-10,1.10208580291414e-10,5.56281282989685e-11,2.02431135914139e-11,1.15238312543218e-11,8.59462145892805e-12,8.88689086437053e-12,8.02781438241593e-12,7.7157741462336e-12,7.60486477682823e-12
50000,2.6958504212504e-11,0.0450478955330864,2.68133654391204e-11,2.56877872073374e-11,2.40172958433879e-11,2.11293516824373e-11,1.99562386654809e-11,1.94286034569549e-11,1.79755162523048e-11,1.52828180303677e-11,7.69376200130801e-12,2.80953077791216e-12,1.56374695020653e-12,1.13500715766639e-12,1.19531821054e-12,1.10102272340331e-12,1.06155492010896e-12,1.04685792563734e-12


==> Data/QG/exp_qgrom_spc_Euler.dat <==
Steps,reference,romreferencer100,romr5,romr10,romr15,romr20,romr25,romr30,romr35,romr40,romr45,romr50,romr55,romr60,romr65,romr70,romr75,romr80
10000,0.00235026376995986,0.0454991894015729,0.00156828799076623,0.0010058771076834,0.00081225295082311,0.000496218446036518,0.000297060808157852,0.000234399869469837,0.000214909910386894,0.000177847211401313,0.000125535936087033,9.46647308718282e-05,8.83407028318602e-05,8.73438789530731e-05,8.64199266210934e-05,8.62147616309435e-05,8.53325033275148e-05,8.29374531732848e-05
19307,0.00121193089771595,0.045323830856645,0.000804308426416181,0.000512635234005472,0.000414006000826715,0.000250104359719053,0.000145655683819004,0.000112824023893712,0.000103636247327374,8.59085531189837e-05,6.37627630728002e-05,4.83404726296043e-05,4.50227132829279e-05,4.46406575902794e-05,4.42014575499297e-05,4.41108660663221e-05,4.36769971784062e-05,4.24168483778048e-05
37276,0.000626319586829405,0.0451972899886807,0.000414548656879094,0.000263437826282185,0.000212832423448536,0.000127967721050998,7.3617996860292e-05,5.65314804162048e-05,5.19796910827679e-05,4.31403227428259e-05,3.27511335507992e-05,2.48732857523435e-05,2.31398815259383e-05,2.29746905194201e-05,2.27582404599749e-05,2.27148858003567e-05,2.2496059051347e-05,2.18381310692261e-05
71969,0.000324030783585509,0.045126570768917,0.000214178459115761,0.00013590728217659,0.000109828499083502,6.5890372498782e-05,3.76848066096204e-05,2.88160370987011e-05,2.65097370970807e-05,2.20172063813249e-05,1.68968944153875e-05,1.28413697704257e-05,1.19391835798847e-05,1.18620045926924e-05,1.17529242959255e-05,1.17313455575592e-05,1.16195476081892e-05,1.12773783292143e-05
138950,0.000167733387425617,0.0450889434129077,0.000110791592903171,7.02508378777854e-05,5.67791842228999e-05,3.40272999765215e-05,1.94049458002383e-05,1.480672575113e-05,1.36253929947812e-05,1.13207095729891e-05,8.73483563987385e-06,6.64033061853241e-06,6.17182819863856e-06,6.13405207980382e-06,6.07837643944104e-06,6.06742429974521e-06,6.0099272049236e-06,5.83232685310507e-06
268270,8.6851053671313e-05,0.045069229935095,5.73464721584478e-05,3.6348483018263e-05,2.93805233385976e-05,1.75979454837642e-05,1.00209573939092e-05,7.63812732280341e-06,7.02973031042462e-06,5.84187741533305e-06,4.51978386566222e-06,3.43648288387248e-06,3.19349147860852e-06,3.17450864412093e-06,3.14589356054225e-06,3.14027967456748e-06,3.11060803656139e-06,3.01852002926422e-06
517947,4.49773883060294e-05,0.0450589646085829,2.96924097156312e-05,1.88165488775617e-05,1.5210101517498e-05,9.10781379365141e-06,5.18244817845226e-06,3.94795321863943e-06,3.6337563459205e-06,3.02006554804766e-06,2.33985002051704e-06,1.77915936215212e-06,1.65321265590487e-06,1.64353600888771e-06,1.62877464149893e-06,1.62588250667448e-06,1.61054322789001e-06,1.56281952385447e-06
1000000,2.32940264088109e-05,0.0450536336958273,1.53763825716337e-05,9.74327112361849e-06,7.87602018648548e-06,4.71549166309966e-06,2.68212952473041e-06,2.04264419268541e-06,1.88015289326102e-06,1.56270893186558e-06,1.21160763498024e-06,9.21306384575637e-07,8.5604854494421e-07,8.51078340115714e-07,8.43448626847762e-07,8.41954848903264e-07,8.34017722798823e-07,8.09292105094698e-07


==> Data/QG/exp_qgrom_spc_Ralston2.dat <==
Steps,reference,romreferencer100,romr5,romr10,romr15,romr20,romr25,romr30,romr35,romr40,romr45,romr50,romr55,romr60,romr65,romr70,romr75,romr80
500,0.0004660163268927,0.0446355325936871,0.000465078161761856,0.000562308169139289,0.000493492675598812,0.0003993706270326,0.000311266751956648,0.000308409372715734,0.000280822470479642,0.000241587992005729,0.000170454661657505,0.00012988811833642,0.000116011474830877,9.91931158307149e-05,9.28321646801684e-05,8.89742060580412e-05,8.97662037751988e-05,9.546542096964e-05
965,0.00012352988998968,0.0449602116326059,0.00012360259188397,0.000149369141375344,0.000130936861526002,0.000105419130362833,8.13277149815997e-05,8.07378363989008e-05,7.30459056322921e-05,6.19513632553681e-05,4.438716881328e-05,3.41567644342426e-05,3.10983636966563e-05,2.67399256673628e-05,2.51436266587968e-05,2.40540340673517e-05,2.43361711576681e-05,2.58346011883749e-05
1864,3.29952729514879e-05,0.0450209290638748,3.30762779106294e-05,3.9910141452414e-05,3.49994232559953e-05,2.81731809953913e-05,2.17149032089914e-05,2.15637217611129e-05,1.94998602179242e-05,1.65053575309283e-05,1.18364363284674e-05,9.11533745998317e-06,8.35130316773338e-06,7.18805649402375e-06,6.78194174158164e-06,6.48632756537585e-06,6.56721807577891e-06,6.95971126029467e-06
3598,8.84440767283187e-06,0.0450404046478039,8.87559118351463e-06,1.06982543937383e-05,9.38555131597664e-06,7.55756696015574e-06,5.82725085318523e-06,5.7860774484754e-06,5.23385949308598e-06,4.42940625690878e-06,3.17430604901519e-06,2.44435134084828e-06,2.2445665155878e-06,1.93241283154588e-06,1.82682091102802e-06,1.74723848095612e-06,1.76936624992601e-06,1.87315764337047e-06
6947,2.37086250099623e-06,0.0450458725030557,2.38060136250474e-06,2.8678522561175e-06,2.51651213368197e-06,2.02683433910652e-06,1.56326719233493e-06,1.55203585585922e-06,1.4042945525872e-06,1.18855814516134e-06,8.51376453206214e-07,6.55569476670118e-07,6.0256689560764e-07,5.18804501774759e-07,4.90980138244644e-07,4.69618573369443e-07,4.75589605006866e-07,5.03197161220206e-07
13413,6.35749500723143e-07,0.0450473525334136,6.38557301551801e-07,7.6902913030233e-07,6.74891614623268e-07,5.43630077390858e-07,4.19365050567121e-07,4.16319452877402e-07,3.76752976838444e-07,3.18901258537709e-07,2.28377620115023e-07,1.75853592901156e-07,1.61708528893158e-07,1.39232422216684e-07,1.31839816349902e-07,1.26109008046162e-07,1.27714039986959e-07,1.35086134772681e-07
25897,1.70509736281817e-07,0.0450477499318263,1.71290411807459e-07,2.06257903672896e-07,1.81020053178184e-07,1.45821419402593e-07,1.12498859582018e-07,1.11676838717952e-07,1.01072783551481e-07,8.55573611046077e-08,6.12636983947093e-08,4.7174259731369e-08,4.33893753822234e-08,3.73588436151387e-08,3.53857198390428e-08,3.38484379398548e-08,3.42793724290488e-08,3.62522081797961e-08
50000,4.57361760774799e-08,0.045047856484704,4.59494461854987e-08,5.53253293550743e-08,4.85571133133538e-08,3.91164959022964e-08,3.01791142970863e-08,2.99578518359715e-08,2.71146433051196e-08,2.29530564882583e-08,1.64346539401446e-08,1.26551520866775e-08,1.16410633402934e-08,1.00231106509217e-08,9.49524629991559e-09,9.08287145408857e-09,9.19848438412996e-09,9.72706261450776e-09


==> Data/QG/exp_qgrom_spc_Ralston3.dat <==
Steps,reference,romreferencer100,romr5,romr10,romr15,romr20,romr25,romr30,romr35,romr40,romr45,romr50,romr55,romr60,romr65,romr70,romr75,romr80
500,2.59847162009684e-05,0.0450503176702237,2.57066000044607e-05,2.5152699928256e-05,2.43216817975406e-05,2.11318085111399e-05,1.9632798770057e-05,1.92552462126764e-05,1.809696270023e-05,1.58770026493933e-05,9.48618010310242e-06,4.8643042446203e-06,3.52198769202728e-06,3.42589621574137e-06,3.48720179100878e-06,3.22541914767975e-06,3.1638110076274e-06,3.07191789939281e-06
965,3.71414275679749e-06,0.0450490076022839,3.67564994491265e-06,3.60025657377515e-06,3.47920110202173e-06,3.03174343417403e-06,2.81918902449498e-06,2.76848740880834e-06,2.6053184048598e-06,2.29057840275563e-06,1.36148248499796e-06,7.04058352802511e-07,4.96901263735442e-07,4.80634802072354e-07,4.91102274626864e-07,4.54338721303115e-07,4.45565048530114e-07,4.32646095834481e-07
1864,5.18807704511158e-07,0.0450480706600707,5.13434891943519e-07,5.03031834852227e-07,4.85677419340466e-07,4.2285934077569e-07,3.9282392105107e-07,3.85976781236973e-07,3.63312829953201e-07,3.19568679547899e-07,1.90246087163232e-07,9.93070760555224e-08,6.92896012143993e-08,6.68295617786943e-08,6.84026508682354e-08,6.33038308613377e-08,6.20852468752667e-08,6.02932125640992e-08
3598,7.23060727663095e-08,0.0450479204516369,7.15558315959769e-08,7.0112897971216e-08,6.76565064881835e-08,5.88609588283791e-08,5.46397026353986e-08,5.37027955908852e-08,5.05520900591139e-08,4.44717298717117e-08,2.65135086555169e-08,1.39184255306758e-08,9.65725779541353e-09,9.30029703552994e-09,9.5267841929166e-09,8.8187083864717e-09,8.64951405845062e-09,8.40072963229015e-09
6947,1.00558093980595e-08,0.0450478990078906,9.9513362868802e-09,9.75113609192686e-09,9.40669904098308e-09,8.18022875699236e-09,7.59038896056099e-09,7.46135085522149e-09,7.02370632195935e-09,6.17927403843213e-09,3.6871288638348e-09,1.94152313626504e-09,1.34331531011948e-09,1.29263163676312e-09,1.32461870265502e-09,1.2263446354944e-09,1.20286898260852e-09,1.16833410394652e-09
13413,1.39778960618294e-09,0.0450478960088323,1.38326689158963e-09,1.35547135837259e-09,1.30736690735249e-09,1.13664499495675e-09,1.05445034297346e-09,1.03660764427182e-09,9.75812454603443e-10,8.58512700849751e-10,5.12501655406607e-10,2.70284563730667e-10,1.8673618112792e-10,1.79600025476227e-10,1.84096379243068e-10,1.70425570119823e-10,1.67185932385508e-10,1.623876328834e-10
25897,1.9421583221567e-10,0.0450478955912199,1.92209611480704e-10,1.88341636806711e-10,1.81658459009665e-10,1.57893050560013e-10,1.46460784761907e-10,1.43985420883518e-10,1.35547456837022e-10,1.19246442510808e-10,7.11959650026103e-11,3.75667282859245e-11,2.59183409214657e-11,2.49322537473607e-11,2.55468186338383e-11,2.36552552017276e-11,2.32149172193821e-11,2.25387066486987e-11
50000,2.69541744404186e-11,0.0450478955331066,2.66990352334601e-11,2.61231613356603e-11,2.52215539245446e-11,2.18798436010661e-11,2.03045376696025e-11,1.99576410704249e-11,1.87915019253164e-11,1.65297793165873e-11,9.85975217886546e-12,5.2006775074788e-12,3.58461178354123e-12,3.44985941219216e-12,3.51795443929697e-12,3.26143425214816e-12,3.1982817633736e-12,3.08485626101854e-12

